Solving Mean-Payoff Games via Quasi Dominions

We propose a novel algorithm for the solution of mean-payoff games that merges together two seemingly unrelated concepts introduced in the context of parity games, small progress measures and quasi dominions. We show that the integration of the two notions can be highly beneficial and significantly speeds up convergence to the problem solution. Experiments show that the resulting algorithm performs orders of magnitude better than the asymptotically-best solution algorithm currently known, without sacrificing on the worst-case complexity.

==> results-5k-15k-10.txt <==
GAME	 PMP	 BRIM	 META
bad1	 0.014232	 0.001079	 10
good1	 0.012319	 0.302271	 10
good2	 0.014172	 0.164461	 10
good3	 0.013918	 3.848824	 10
good4	 0.016359	 0.428934	 10
good5	 0.015430	 2.787042	 10
good6	 0.014266	 0.322026	 10
good7	 0.014709	 0.841013	 10
good8	 0.013332	 0.237716	 10
good9	 0.013358	 0.449935	 10
good10	 0.013993	 0.391880	 10
good11	 0.014357	 0.816804	 10
good12	 0.016041	 4.265617	 10
good13	 0.015038	 0.423847	 10
good14	 0.014182	 0.352393	 10
good15	 0.013299	 0.336171	 10
good16	 0.014300	 1.884065	 10
good17	 0.013009	 0.150832	 10
good18	 0.013536	 0.418155	 10
bad2	 0.012945	 0.001303	 10
good19	 0.013023	 2.900054	 10
bad3	 0.012436	 0.001109	 10
good20	 0.014395	 0.176369	 10
good21	 0.012574	 59.523148	 10
good22	 0.013867	 0.478915	 10
good23	 0.014661	 0.714557	 10
good24	 0.013501	 0.302190	 10
good25	 0.013269	 0.560818	 10
good26	 0.013959	 0.176003	 10
good27	 0.014458	 0.215713	 10
good28	 0.014706	 0.224335	 10
good29	 0.013681	 0.223408	 10
bad4	 0.013255	 0.002944	 10
good30	 0.012318	 0.269944	 10
good31	 0.015210	 0.187144	 10
good32	 0.013282	 60.006491	 10
good33	 0.017083	 0.498897	 10
good34	 0.018786	 0.374654	 10
good35	 0.013835	 0.195123	 10
bad5	 0.012871	 0.001094	 10
good36	 0.012704	 4.467282	 10
bad6	 0.013693	 0.001883	 10
good37	 0.014458	 0.892457	 10
good38	 0.015074	 0.175975	 10
bad7	 0.013746	 0.000974	 10
good39	 0.015481	 0.481678	 10
good40	 0.013861	 0.139149	 10
good41	 0.015255	 0.600891	 10
good42	 0.014051	 0.335841	 10
good43	 0.016058	 0.226315	 10
good44	 0.013706	 1.106716	 10
good45	 0.014319	 0.270702	 10
good46	 0.014047	 1.118491	 10
good47	 0.014927	 0.454812	 10
good48	 0.014184	 0.472120	 10
good49	 0.012966	 0.850321	 10
good50	 0.013916	 0.268406	 10
good51	 0.013596	 0.431709	 10
good52	 0.013253	 0.305442	 10
good53	 0.014282	 0.771167	 10
good54	 0.014113	 0.840898	 10
bad8	 0.013252	 0.000900	 10
good55	 0.013131	 0.410599	 10
good56	 0.013681	 1.855562	 10
good57	 0.013653	 0.174650	 10
good58	 0.013342	 0.150849	 10
good59	 0.013643	 1.014767	 10
good60	 0.013303	 0.208983	 10
good61	 0.015872	 0.731381	 10
good62	 0.014867	 14.386063	 10
good63	 0.014244	 0.182468	 10
good64	 0.014065	 1.486242	 10
good65	 0.014765	 0.260221	 10
good66	 0.015744	 0.163408	 10
good67	 0.014778	 0.192736	 10
good68	 0.013308	 0.318429	 10
good69	 0.014172	 0.819513	 10
good70	 0.012706	 0.560657	 10
bad9	 0.012600	 0.000734	 10
good71	 0.013085	 1.889177	 10
bad10	 0.013998	 0.000783	 10
good72	 0.013870	 0.114830	 10
bad11	 0.012901	 0.000620	 10
good73	 0.012846	 0.151326	 10
good74	 0.014320	 0.239374	 10
good75	 0.015010	 0.320646	 10
good76	 0.013451	 0.436088	 10
good77	 0.012851	 0.165948	 10
good78	 0.014456	 0.303043	 10
bad12	 0.014093	 0.001532	 10
good79	 0.014424	 1.747125	 10
good80	 0.014279	 0.786394	 10
good81	 0.013464	 1.041497	 10
good82	 0.014008	 0.133049	 10
good83	 0.015355	 0.664248	 10
good84	 0.014486	 0.544405	 10
good85	 0.015314	 0.248236	 10
good86	 0.013559	 0.393341	 10
good87	 0.012761	 0.304997	 10
good88	 0.013269	 0.155905	 10
good89	 0.015013	 3.895587	 10
good90	 0.013253	 0.567072	 10
good91	 0.012972	 0.275564	 10
good92	 0.016433	 0.318119	 10
good93	 0.014647	 0.329222	 10
good94	 0.013194	 0.887982	 10
good95	 0.013653	 0.338545	 10
good96	 0.013479	 0.496388	 10
good97	 0.014361	 0.256257	 10
bad13	 0.013340	 0.001030	 10
good98	 0.014247	 0.523556	 10
good99	 0.013465	 0.671006	 10
good100	 0.013235	 0.267078	 10
good101	 0.014003	 0.902135	 10
good102	 0.013761	 0.110490	 10
bad14	 0.014576	 0.001070	 10
good103	 0.013298	 0.932383	 10
good104	 0.013835	 1.920826	 10
good105	 0.013820	 0.222768	 10
good106	 0.015708	 1.288189	 10
good107	 0.014637	 1.097362	 10
good108	 0.014428	 0.447751	 10
good109	 0.014999	 0.573323	 10
good110	 0.013642	 0.252210	 10
good111	 0.013291	 0.222872	 10
good112	 0.014087	 0.238989	 10
bad15	 0.014352	 0.000721	 10
bad16	 0.012308	 0.001087	 10
good113	 0.013691	 0.323549	 10
good114	 0.013174	 0.119850	 10
good115	 0.014627	 0.392222	 10
good116	 0.013821	 0.815324	 10
good117	 0.013627	 0.293759	 10
good118	 0.014778	 2.627264	 10
good119	 0.018054	 0.197038	 10
good120	 0.015285	 0.641530	 10
good121	 0.013573	 0.218077	 10
good122	 0.015636	 0.400234	 10
good123	 0.014544	 0.255610	 10
good124	 0.014770	 0.292706	 10
good125	 0.014145	 0.175844	 10
bad17	 0.012893	 0.000928	 10
good126	 0.014003	 0.384718	 10
good127	 0.014527	 1.348342	 10
good128	 0.015296	 0.466879	 10
good129	 0.014104	 3.166292	 10
bad18	 0.013834	 0.002666	 10
good130	 0.012219	 1.856567	 10
good131	 0.012804	 0.229829	 10
good132	 0.014408	 0.291723	 10
good133	 0.014404	 0.300112	 10
good134	 0.015836	 0.265087	 10
good135	 0.013648	 0.591954	 10
good136	 0.013105	 1.886214	 10
good137	 0.016589	 0.345910	 10
good138	 0.014638	 0.320681	 10
good139	 0.014266	 0.457528	 10
good140	 0.013836	 0.193854	 10
bad19	 0.012849	 0.003133	 10
good141	 0.013190	 1.680393	 10
good142	 0.013316	 0.885747	 10
good143	 0.012387	 0.996414	 10
bad20	 0.013558	 0.000818	 10
good144	 0.014858	 0.151379	 10
good145	 0.012949	 0.872501	 10
good146	 0.013539	 1.010335	 10
bad21	 0.013024	 0.000945	 10
good147	 0.013639	 0.272159	 10
good148	 0.013779	 0.230423	 10
bad22	 0.013180	 0.001298	 10
good149	 0.013491	 0.110638	 10
good150	 0.014938	 0.176691	 10
good151	 0.013906	 11.453741	 10
bad23	 0.012860	 0.001434	 10
good152	 0.012927	 1.745282	 10
good153	 0.013068	 0.284262	 10
good154	 0.014535	 0.558692	 10
good155	 0.013718	 0.163318	 10
good156	 0.013686	 0.214828	 10
bad24	 0.013455	 0.002474	 10
good157	 0.012906	 0.241386	 10
good158	 0.012959	 0.135424	 10
good159	 0.015019	 1.119563	 10
bad25	 0.013392	 0.000646	 10
good160	 0.013387	 0.818954	 10
good161	 0.014051	 0.360218	 10
good162	 0.013597	 0.456648	 10
good163	 0.013572	 0.526828	 10
bad26	 0.013148	 0.004200	 10
good164	 0.014199	 0.192539	 10
good165	 0.013521	 0.336270	 10
good166	 0.013209	 0.313817	 10
good167	 0.017915	 0.410486	 10
bad27	 0.016472	 0.001038	 10
good168	 0.013021	 0.185020	 10
good169	 0.015547	 1.455646	 10
good170	 0.013460	 0.316271	 10
good171	 0.013673	 0.418123	 10
good172	 0.013321	 0.698789	 10
good173	 0.014244	 0.859882	 10
good174	 0.014667	 0.239216	 10
bad28	 0.013247	 0.000803	 10
good175	 0.014047	 0.614293	 10
good176	 0.013623	 0.232043	 10
good177	 0.012692	 0.261829	 10
good178	 0.014985	 0.247795	 10
good179	 0.013593	 1.784298	 10
good180	 0.014449	 0.179156	 10
good181	 0.013758	 0.295817	 10
good182	 0.013041	 0.145624	 10
good183	 0.013504	 0.975177	 10
good184	 0.013152	 0.573381	 10
good185	 0.012626	 1.121286	 10
good186	 0.013194	 20.058949	 10
good187	 0.013115	 0.107764	 10
good188	 0.014631	 8.490727	 10
good189	 0.014361	 0.168060	 10
good190	 0.013912	 0.367544	 10
good191	 0.013766	 0.311959	 10
good192	 0.013083	 0.225417	 10
good193	 0.013648	 10.917722	 10
good194	 0.016140	 2.059709	 10
good195	 0.013355	 0.200081	 10
good196	 0.014453	 0.680300	 10
good197	 0.013177	 0.303152	 10
good198	 0.015101	 0.284750	 10
good199	 0.013419	 0.228634	 10
good200	 0.014791	 0.226974	 10
good201	 0.014345	 0.164188	 10
good202	 0.013724	 11.885673	 10
good203	 0.013073	 0.144373	 10
good204	 0.015240	 0.164450	 10
good205	 0.014501	 0.303063	 10
good206	 0.014033	 0.433836	 10
good207	 0.015556	 0.402091	 10
good208	 0.015771	 2.692696	 10
good209	 0.014720	 0.163738	 10
good210	 0.014365	 0.271887	 10
good211	 0.013946	 0.338229	 10
good212	 0.015647	 0.461335	 10
good213	 0.014450	 0.798328	 10
good214	 0.013863	 1.248157	 10
good215	 0.015531	 0.760702	 10
good216	 0.014599	 0.288076	 10
bad29	 0.013879	 0.001903	 10
bad30	 0.012853	 0.000923	 10
good217	 0.013679	 2.275787	 10
good218	 0.014467	 0.333308	 10
good219	 0.015013	 0.538664	 10
good220	 0.012756	 1.449908	 10
good221	 0.014802	 0.424201	 10
good222	 0.014170	 0.820762	 10
good223	 0.016109	 0.421564	 10
good224	 0.013395	 0.183974	 10
good225	 0.013861	 0.260722	 10
good226	 0.013248	 0.279540	 10
good227	 0.013391	 0.084863	 10
good228	 0.014620	 0.339911	 10
good229	 0.014091	 0.320017	 10
good230	 0.013845	 0.340478	 10
good231	 0.014461	 0.273759	 10
good232	 0.013096	 0.224556	 10
good233	 0.014897	 0.282580	 10
good234	 0.013641	 0.206325	 10
good235	 0.014585	 0.556082	 10
good236	 0.013588	 0.200661	 10
good237	 0.013131	 2.032800	 10
good238	 0.013317	 0.691192	 10
good239	 0.013777	 0.180048	 10
bad31	 0.014258	 0.000841	 10
good240	 0.013829	 0.284734	 10
good241	 0.014122	 0.251066	 10
good242	 0.012911	 0.492183	 10
good243	 0.013839	 0.395769	 10
good244	 0.013904	 8.723120	 10
good245	 0.014431	 3.285976	 10
good246	 0.014150	 0.413166	 10
bad32	 0.013672	 0.003944	 10
good247	 0.012521	 1.216441	 10
bad33	 0.013433	 0.000698	 10
bad34	 0.013593	 0.000648	 10
good248	 0.013686	 0.437266	 10
good249	 0.014061	 0.432610	 10
good250	 0.013266	 0.286662	 10
good251	 0.018373	 1.655022	 10
good252	 0.013102	 0.165655	 10
good253	 0.013529	 0.200999	 10
good254	 0.013927	 0.829531	 10
good255	 0.012706	 1.005238	 10
bad35	 0.013498	 0.000635	 10
bad36	 0.012937	 0.007848	 10
good256	 0.012749	 0.324799	 10
good257	 0.012610	 0.190967	 10
good258	 0.013407	 0.321070	 10
good259	 0.013177	 0.893893	 10
good260	 0.014242	 0.141534	 10
good261	 0.013567	 0.399063	 10
good262	 0.012711	 18.519728	 10
bad37	 0.014303	 0.006945	 10
good263	 0.013664	 0.714634	 10
good264	 0.014774	 0.770836	 10
good265	 0.014508	 0.337270	 10
good266	 0.013216	 0.587127	 10
good267	 0.014281	 2.170432	 10
good268	 0.015291	 0.389628	 10
good269	 0.013893	 0.302283	 10
good270	 0.014069	 0.410827	 10
good271	 0.017515	 0.402566	 10
good272	 0.013037	 0.446353	 10
good273	 0.013571	 0.416081	 10
good274	 0.015083	 0.357753	 10
good275	 0.014666	 0.728975	 10
bad38	 0.012982	 0.000999	 10
good276	 0.014112	 0.310291	 10
good277	 0.013924	 0.164431	 10
good278	 0.013325	 1.106398	 10
good279	 0.013573	 0.224746	 10
good280	 0.013689	 0.269149	 10
good281	 0.014181	 0.923249	 10
good282	 0.013962	 0.340465	 10
good283	 0.012721	 0.235416	 10
good284	 0.013396	 1.974258	 10
good285	 0.016024	 0.656553	 10
good286	 0.013937	 0.183386	 10
good287	 0.013444	 0.719716	 10
good288	 0.014388	 2.951624	 10
good289	 0.015262	 0.204487	 10
good290	 0.013844	 1.878289	 10
good291	 0.014157	 0.585444	 10
good292	 0.013006	 0.464415	 10
good293	 0.012801	 0.249760	 10
good294	 0.014861	 1.364589	 10
good295	 0.012565	 0.182635	 10
good296	 0.013678	 0.413757	 10
good297	 0.015955	 0.207583	 10
good298	 0.013374	 0.175315	 10
good299	 0.013513	 0.818311	 10
good300	 0.012848	 0.603723	 10
good301	 0.015122	 0.527224	 10
good302	 0.014634	 0.271200	 10
bad39	 0.012584	 0.005233	 10
good303	 0.012199	 0.721176	 10
bad40	 0.013271	 0.009048	 10
good304	 0.012536	 0.164236	 10
good305	 0.014997	 0.217250	 10
good306	 0.013349	 15.925839	 10
good307	 0.014520	 9.676322	 10
good308	 0.015819	 0.316046	 10
good309	 0.019218	 0.361930	 10
good310	 0.013318	 1.002070	 10
good311	 0.013198	 0.841640	 10
good312	 0.013045	 0.263074	 10
good313	 0.012639	 0.186017	 10
good314	 0.014405	 0.414153	 10
good315	 0.016448	 0.635855	 10
good316	 0.014398	 0.465124	 10
good317	 0.014555	 0.562318	 10
good318	 0.014896	 0.542066	 10
good319	 0.014106	 0.619731	 10
good320	 0.012902	 0.179714	 10
good321	 0.014226	 0.277764	 10
good322	 0.014901	 0.727026	 10
good323	 0.014878	 0.383837	 10
bad41	 0.013122	 0.000757	 10
good324	 0.012463	 1.384228	 10
good325	 0.014736	 1.146830	 10
good326	 0.013953	 0.797464	 10
good327	 0.014925	 0.628676	 10
good328	 0.013596	 0.159563	 10
good329	 0.013871	 1.833134	 10
good330	 0.014703	 0.353424	 10
good331	 0.015356	 0.344450	 10
good332	 0.014968	 2.333046	 10
good333	 0.014003	 39.635365	 10
good334	 0.013559	 0.186707	 10
good335	 0.014866	 0.702963	 10
good336	 0.013794	 0.870810	 10
good337	 0.015363	 2.372989	 10
good338	 0.015701	 0.225713	 10
good339	 0.014119	 0.209365	 10
bad42	 0.013130	 0.001907	 10
good340	 0.012785	 0.194512	 10
good341	 0.016950	 21.701449	 10
good342	 0.016065	 3.721542	 10
good343	 0.016060	 0.974079	 10
good344	 0.014335	 0.913380	 10
good345	 0.013320	 0.819584	 10
good346	 0.013658	 1.444765	 10
good347	 0.013818	 0.254614	 10
good348	 0.016634	 0.470144	 10
good349	 0.014379	 0.288934	 10
good350	 0.012847	 0.280787	 10
good351	 0.015070	 0.419882	 10
bad43	 0.014893	 0.007759	 10
good352	 0.013697	 0.758759	 10
good353	 0.013898	 1.592239	 10
good354	 0.013847	 15.325599	 10
good355	 0.013774	 0.209948	 10
good356	 0.013338	 0.314745	 10
good357	 0.013214	 0.160891	 10
good358	 0.012869	 0.165429	 10
good359	 0.013151	 0.262567	 10
good360	 0.013175	 0.175324	 10
bad44	 0.012832	 0.000705	 10
good361	 0.014510	 6.811915	 10
good362	 0.016765	 0.370364	 10
bad45	 0.012863	 0.000638	 10
good363	 0.014737	 0.330637	 10
bad46	 0.012878	 0.000732	 10
good364	 0.013479	 0.268552	 10
good365	 0.013425	 0.253526	 10
good366	 0.014155	 1.180446	 10
good367	 0.013387	 0.201919	 10
good368	 0.013542	 0.197964	 10
good369	 0.014176	 0.114589	 10
good370	 0.014305	 0.422250	 10
good371	 0.013018	 0.229693	 10
good372	 0.014160	 17.578479	 10
good373	 0.014670	 0.419801	 10
bad47	 0.013329	 0.000667	 10
good374	 0.012713	 0.518483	 10
bad48	 0.012883	 0.003438	 10
good375	 0.013869	 0.353811	 10
good376	 0.015550	 0.326804	 10
good377	 0.014763	 0.496642	 10
good378	 0.013157	 0.204314	 10
good379	 0.013512	 0.394229	 10
good380	 0.014022	 0.319351	 10
good381	 0.012971	 6.610423	 10
good382	 0.012916	 0.125884	 10
good383	 0.012835	 0.254780	 10
good384	 0.013706	 0.260221	 10
good385	 0.013178	 0.279670	 10
bad49	 0.013837	 0.000904	 10
good386	 0.013073	 0.199131	 10
good387	 0.014732	 0.133770	 10
good388	 0.013620	 2.889199	 10
good389	 0.013909	 0.243631	 10
bad50	 0.014123	 0.001314	 10
good390	 0.012672	 1.646317	 10
good391	 0.013602	 0.223392	 10
good392	 0.014687	 0.498074	 10
good393	 0.012696	 0.838177	 10
good394	 0.013323	 1.151649	 10
good395	 0.012819	 1.036552	 10
good396	 0.013101	 0.177804	 10
good397	 0.013838	 0.998007	 10
good398	 0.014190	 0.619059	 10
good399	 0.015158	 0.405485	 10
bad51	 0.013104	 0.000831	 10
good400	 0.012642	 0.743487	 10
good401	 0.015869	 2.697858	 10
good402	 0.014193	 0.232207	 10
good403	 0.014471	 0.219695	 10
good404	 0.013798	 0.389123	 10
good405	 0.012282	 0.251592	 10
good406	 0.013687	 0.541343	 10
good407	 0.014055	 0.212794	 10
good408	 0.013454	 0.113958	 10
good409	 0.013001	 3.243405	 10
good410	 0.015930	 0.292455	 10
good411	 0.014159	 0.382343	 10
good412	 0.013526	 2.266236	 10
good413	 0.012680	 0.182574	 10
good414	 0.013056	 0.478084	 10
good415	 0.014265	 0.353059	 10
good416	 0.015749	 0.711401	 10
good417	 0.014475	 0.820292	 10
good418	 0.013226	 0.746328	 10
good419	 0.015155	 0.273589	 10
good420	 0.015131	 0.229382	 10
good421	 0.013755	 0.419454	 10
good422	 0.014087	 0.382403	 10
good423	 0.012858	 0.658986	 10
good424	 0.013899	 26.378945	 10
good425	 0.014204	 0.228615	 10
bad52	 0.012772	 0.002046	 10
good426	 0.013747	 2.623711	 10
good427	 0.015067	 0.530881	 10
good428	 0.013192	 0.231765	 10
good429	 0.014311	 0.565759	 10
good430	 0.013676	 0.302256	 10
good431	 0.013072	 0.922908	 10
bad53	 0.012321	 0.002657	 10
good432	 0.012898	 0.550195	 10
good433	 0.013865	 0.245075	 10
good434	 0.014289	 15.542560	 10
good435	 0.015033	 0.235639	 10
good436	 0.013580	 0.457700	 10
good437	 0.015278	 0.263555	 10
good438	 0.012548	 0.139196	 10
good439	 0.014343	 0.437842	 10
bad54	 0.013770	 0.001462	 10
good440	 0.015411	 1.195429	 10
good441	 0.017096	 0.231779	 10
good442	 0.013666	 3.192358	 10
good443	 0.013982	 0.183777	 10
good444	 0.014259	 0.397218	 10
good445	 0.013458	 0.651849	 10
good446	 0.012615	 1.024722	 10
bad55	 0.013602	 0.000799	 10
good447	 0.012754	 97.043060	 10
good448	 0.018604	 0.756248	 10
good449	 0.013178	 0.190191	 10
good450	 0.013135	 0.282168	 10
bad56	 0.013252	 0.002087	 10
good451	 0.013407	 0.308919	 10
good452	 0.013284	 0.403405	 10
good453	 0.013307	 0.148765	 10
good454	 0.014839	 0.721454	 10
good455	 0.020141	 0.891974	 10
good456	 0.013522	 0.157654	 10
good457	 0.013630	 0.325544	 10
good458	 0.014972	 0.499463	 10
good459	 0.014718	 0.278025	 10
good460	 0.013945	 1.166255	 10
good461	 0.013289	 0.248430	 10
good462	 0.012868	 0.539703	 10
good463	 0.013012	 0.122907	 10
good464	 0.014021	 8.569911	 10
good465	 0.015075	 0.257203	 10
good466	 0.014376	 0.242406	 10
good467	 0.014106	 1.192829	 10
good468	 0.014958	 0.619765	 10
good469	 0.014133	 0.582645	 10
good470	 0.013127	 0.426737	 10
good471	 0.013955	 0.411963	 10
good472	 0.016460	 2.442176	 10
good473	 0.014308	 0.366838	 10
good474	 0.015226	 1.187625	 10
good475	 0.012721	 0.141366	 10
good476	 0.014411	 0.687540	 10
good477	 0.013307	 0.196480	 10
good478	 0.013827	 0.190998	 10
bad57	 0.012932	 0.000932	 10
good479	 0.013915	 0.937334	 10
good480	 0.015929	 0.257705	 10
good481	 0.013291	 0.375958	 10
good482	 0.013861	 0.812438	 10
good483	 0.014824	 0.513187	 10
good484	 0.012905	 0.268451	 10
good485	 0.013740	 0.259289	 10
good486	 0.013674	 0.252051	 10
good487	 0.012937	 0.590244	 10
good488	 0.014550	 0.766972	 10
bad58	 0.013382	 0.001188	 10
good489	 0.013573	 0.753797	 10
good490	 0.014178	 0.267349	 10
good491	 0.013633	 0.197373	 10
good492	 0.013165	 0.129010	 10
good493	 0.013763	 0.365880	 10
good494	 0.012967	 0.088020	 10
good495	 0.012874	 0.260547	 10
good496	 0.013261	 0.333180	 10
good497	 0.012956	 0.205237	 10
bad59	 0.014511	 0.000963	 10
good498	 0.012869	 8.972840	 10
good499	 0.013639	 13.375037	 10
good500	 0.013132	 0.345088	 10
good501	 0.014736	 0.854404	 10
good502	 0.013747	 0.225651	 10
good503	 0.014363	 0.145960	 10
good504	 0.014978	 2.560620	 10
good505	 0.013170	 0.189395	 10
good506	 0.013087	 0.184807	 10
good507	 0.013542	 0.323889	 10
good508	 0.013682	 0.306563	 10
good509	 0.013932	 0.426618	 10
good510	 0.012992	 0.289895	 10
good511	 0.014152	 0.187309	 10
good512	 0.014079	 56.698558	 10
good513	 0.013326	 0.506416	 10
good514	 0.012776	 0.759427	 10
bad60	 0.013524	 0.000777	 10
good515	 0.013815	 0.329183	 10
good516	 0.012937	 1.365135	 10
good517	 0.015302	 0.726124	 10
good518	 0.013222	 0.176626	 10
good519	 0.013540	 0.281346	 10
good520	 0.013127	 0.151481	 10
bad61	 0.013210	 0.000653	 10
good521	 0.013341	 2.705088	 10
good522	 0.013951	 0.191366	 10
good523	 0.014844	 0.303615	 10
good524	 0.013067	 0.288909	 10
bad62	 0.013315	 0.002216	 10
good525	 0.013624	 2.455921	 10
good526	 0.013537	 0.244897	 10
good527	 0.013993	 0.542762	 10
good528	 0.012960	 18.304391	 10
good529	 0.013665	 1.075098	 10
good530	 0.013510	 0.188627	 10
good531	 0.013015	 0.186223	 10
good532	 0.013709	 0.257452	 10
good533	 0.014480	 2.099788	 10
bad63	 0.012459	 0.001054	 10
good534	 0.012985	 1.575712	 10
good535	 0.013139	 0.188238	 10
good536	 0.013451	 0.232667	 10
bad64	 0.013460	 0.001448	 10
good537	 0.014826	 1.483214	 10
good538	 0.013405	 0.671005	 10
good539	 0.013133	 0.613950	 10
good540	 0.013953	 0.614047	 10
good541	 0.012887	 0.310881	 10
good542	 0.014217	 0.264348	 10
good543	 0.014595	 0.222718	 10
good544	 0.015819	 0.418246	 10
good545	 0.015247	 0.257550	 10
good546	 0.014225	 0.375628	 10
good547	 0.012770	 0.152070	 10
good548	 0.014781	 0.641673	 10
bad65	 0.013152	 0.003666	 10
good549	 0.013088	 1.054818	 10
good550	 0.013024	 0.204144	 10
good551	 0.014030	 0.329705	 10
good552	 0.012604	 0.239873	 10
good553	 0.015439	 0.267287	 10
good554	 0.013324	 0.267123	 10
good555	 0.013576	 8.379901	 10
good556	 0.013508	 0.221271	 10
bad66	 0.014000	 0.000964	 10
good557	 0.012988	 0.375246	 10
good558	 0.015998	 1.847818	 10
good559	 0.012443	 0.565946	 10
good560	 0.013423	 0.234475	 10
good561	 0.012720	 0.313806	 10
good562	 0.014151	 1.211744	 10
bad67	 0.012727	 0.000636	 10
good563	 0.014079	 0.551366	 10
good564	 0.013640	 0.181879	 10
good565	 0.014009	 0.349576	 10
good566	 0.014203	 0.160690	 10
good567	 0.014070	 0.766908	 10
good568	 0.013323	 0.805433	 10
good569	 0.014863	 0.321578	 10
good570	 0.015058	 0.669399	 10
good571	 0.013172	 2.677389	 10
good572	 0.017127	 0.213750	 10
good573	 0.014316	 0.517600	 10
good574	 0.014695	 2.018448	 10
bad68	 0.013071	 0.000927	 10
good575	 0.014180	 41.356622	 10
good576	 0.013254	 0.194925	 10
good577	 0.014371	 7.927069	 10
good578	 0.015259	 0.624110	 10
good579	 0.013969	 0.556678	 10
good580	 0.012686	 3.128908	 10
good581	 0.014352	 0.338535	 10
bad69	 0.012676	 0.000983	 10
good582	 0.016420	 0.370803	 10
good583	 0.013858	 0.254085	 10
good584	 0.012646	 1.796875	 10
good585	 0.012838	 4.858683	 10
good586	 0.015405	 0.483227	 10
good587	 0.013578	 0.793133	 10
good588	 0.014004	 1.060838	 10
good589	 0.013086	 0.384219	 10
good590	 0.012895	 0.449635	 10
good591	 0.013008	 0.219401	 10
good592	 0.013292	 0.213085	 10
good593	 0.012815	 0.522152	 10
good594	 0.012886	 0.471311	 10
good595	 0.013754	 0.686820	 10
bad70	 0.013463	 0.002993	 10
good596	 0.014592	 0.462916	 10
good597	 0.013098	 0.999718	 10
good598	 0.013465	 0.275514	 10
good599	 0.014944	 0.288603	 10
good600	 0.013007	 0.698411	 10
good601	 0.013226	 0.330567	 10
good602	 0.013475	 0.387140	 10
good603	 0.014054	 0.255883	 10
bad71	 0.013623	 0.001065	 10
good604	 0.012151	 8.278600	 10
good605	 0.016634	 0.368685	 10
good606	 0.013114	 0.096955	 10
good607	 0.014731	 0.241671	 10
bad72	 0.013346	 0.000700	 10
good608	 0.013017	 1.653168	 10
good609	 0.013213	 0.437758	 10
good610	 0.013358	 0.283217	 10
bad73	 0.013764	 0.008433	 10
good611	 0.012742	 4.154029	 10
good612	 0.013280	 2.683839	 10
good613	 0.013263	 0.199141	 10
good614	 0.015125	 0.176743	 10
good615	 0.013896	 0.145960	 10
good616	 0.012775	 0.105229	 10
good617	 0.014924	 0.167106	 10
good618	 0.014669	 0.233930	 10
good619	 0.013727	 0.484684	 10
good620	 0.013739	 0.330206	 10
good621	 0.013864	 0.294435	 10
good622	 0.013544	 0.251286	 10
good623	 0.015886	 0.611303	 10
good624	 0.015207	 0.230901	 10
bad74	 0.013676	 0.000920	 10
good625	 0.013347	 0.218271	 10
good626	 0.016249	 1.977576	 10
good627	 0.015097	 1.176372	 10
good628	 0.012847	 0.178729	 10
good629	 0.013119	 0.225530	 10
good630	 0.012814	 0.179903	 10
good631	 0.014057	 3.171046	 10
good632	 0.014899	 0.942103	 10
good633	 0.014048	 0.454927	 10
good634	 0.013392	 1.419393	 10
good635	 0.012715	 0.132049	 10
good636	 0.014313	 0.201710	 10
good637	 0.014888	 82.355059	 10
good638	 0.014087	 0.331913	 10
good639	 0.013437	 0.524003	 10
bad75	 0.013369	 0.000795	 10
bad76	 0.012709	 0.001463	 10
good640	 0.016097	 0.346149	 10
good641	 0.014472	 0.129212	 10
bad77	 0.013013	 0.002632	 10
good642	 0.012209	 0.337898	 10
bad78	 0.014164	 0.000772	 10
good643	 0.013014	 0.215259	 10
good644	 0.013146	 0.228857	 10
good645	 0.014519	 0.638648	 10
good646	 0.013204	 0.266146	 10
good647	 0.014228	 2.892079	 10
good648	 0.014403	 1.052994	 10
bad79	 0.012685	 0.004189	 10
bad80	 0.012900	 0.000709	 10
good649	 0.018069	 0.811461	 10
bad81	 0.012786	 0.001267	 10
bad82	 0.012710	 0.000713	 10
good650	 0.014064	 0.264300	 10
good651	 0.014976	 0.466146	 10
good652	 0.016784	 0.369653	 10
bad83	 0.012716	 0.001233	 10
good653	 0.013484	 0.200119	 10
good654	 0.013776	 4.083560	 10
good655	 0.014694	 0.346989	 10
good656	 0.013534	 12.057934	 10
good657	 0.013106	 0.544624	 10
good658	 0.014073	 0.562370	 10
good659	 0.014691	 0.450897	 10
good660	 0.014339	 0.450253	 10
bad84	 0.013038	 0.000734	 10
good661	 0.014045	 0.269034	 10
good662	 0.013861	 0.650282	 10
bad85	 0.013148	 0.000832	 10
good663	 0.013870	 0.758972	 10
good664	 0.013939	 1.119556	 10
good665	 0.014831	 0.345784	 10
good666	 0.015240	 0.188745	 10
good667	 0.013241	 0.201427	 10
good668	 0.013495	 0.583983	 10
good669	 0.014390	 0.463336	 10
good670	 0.013548	 0.162833	 10
good671	 0.015453	 0.196317	 10
good672	 0.013680	 0.230431	 10
good673	 0.014922	 0.349179	 10
good674	 0.014430	 5.254925	 10
good675	 0.013127	 0.589730	 10
good676	 0.012546	 0.179816	 10
good677	 0.013946	 0.241997	 10
good678	 0.013814	 0.765666	 10
good679	 0.015158	 0.528047	 10
bad86	 0.013342	 0.002987	 10
good680	 0.013411	 0.196996	 10
good681	 0.013472	 11.077656	 10
good682	 0.014444	 2.973829	 10
good683	 0.013860	 0.267287	 10
good684	 0.014846	 0.229376	 10
bad87	 0.015375	 0.002356	 10
good685	 0.012629	 0.780798	 10
good686	 0.013029	 9.140573	 10
good687	 0.012842	 0.190763	 10
good688	 0.013918	 0.268188	 10
good689	 0.015489	 0.605689	 10
good690	 0.013541	 0.259049	 10
good691	 0.015700	 0.234176	 10
good692	 0.014268	 0.180414	 10
good693	 0.012906	 2.356119	 10
good694	 0.014032	 0.166150	 10
good695	 0.015683	 0.401885	 10
good696	 0.012955	 0.869620	 10
good697	 0.014045	 0.168372	 10
good698	 0.013070	 6.569483	 10
good699	 0.013714	 0.148264	 10
good700	 0.013793	 0.405865	 10
good701	 0.016699	 1.696342	 10
good702	 0.013626	 0.124377	 10
bad88	 0.013580	 0.000695	 10
good703	 0.013213	 2.628625	 10
good704	 0.013754	 0.718754	 10
good705	 0.016386	 2.235075	 10
bad89	 0.014301	 0.001466	 10
good706	 0.012823	 0.176593	 10
good707	 0.014783	 0.536013	 10
good708	 0.012608	 0.180845	 10
good709	 0.013775	 0.199887	 10
good710	 0.013125	 0.207667	 10
good711	 0.015750	 0.319269	 10
good712	 0.014170	 1.005783	 10
good713	 0.015574	 0.843192	 10
bad90	 0.013619	 0.000865	 10
good714	 0.014516	 1.198385	 10
good715	 0.013351	 0.289436	 10
good716	 0.013107	 0.187699	 10
good717	 0.014922	 0.257105	 10
good718	 0.014365	 0.532400	 10
good719	 0.014209	 0.240114	 10
good720	 0.014737	 12.171087	 10
good721	 0.015084	 0.572912	 10
good722	 0.014456	 0.215489	 10
good723	 0.013960	 0.509586	 10
good724	 0.012871	 0.220270	 10
good725	 0.014943	 1.002552	 10
good726	 0.014424	 0.229283	 10
good727	 0.013300	 10.174562	 10
good728	 0.013571	 0.130173	 10
good729	 0.014759	 0.243110	 10
good730	 0.013427	 0.349514	 10
bad91	 0.012631	 0.000965	 10
bad92	 0.013990	 0.003915	 10
good731	 0.016351	 0.242775	 10
good732	 0.013936	 0.279854	 10
good733	 0.012973	 4.392194	 10
good734	 0.013558	 0.163578	 10
good735	 0.013675	 0.597414	 10
good736	 0.013003	 78.698348	 10
good737	 0.014030	 0.635219	 10
good738	 0.013561	 0.141735	 10
good739	 0.014543	 0.357502	 10
good740	 0.014021	 1.696697	 10
good741	 0.014921	 2.888096	 10
good742	 0.013181	 0.318509	 10
good743	 0.017750	 2.022280	 10
good744	 0.014406	 0.225062	 10
good745	 0.013614	 0.205323	 10
bad93	 0.013543	 0.003302	 10
good746	 0.013174	 0.771876	 10
good747	 0.013096	 0.503620	 10
good748	 0.013471	 0.297897	 10
good749	 0.015366	 0.348862	 10
bad94	 0.013582	 0.003462	 10
good750	 0.013193	 3.255452	 10
good751	 0.017094	 0.276419	 10
good752	 0.014946	 0.308645	 10
good753	 0.012949	 0.148995	 10
good754	 0.013651	 0.947074	 10
good755	 0.013998	 0.278192	 10
good756	 0.014233	 1.690494	 10
good757	 0.013557	 0.220210	 10
good758	 0.015543	 0.292330	 10
good759	 0.013008	 0.150047	 10
good760	 0.013436	 0.188242	 10
good761	 0.013166	 0.166923	 10
bad95	 0.013868	 0.001020	 10
good762	 0.012665	 0.271067	 10
good763	 0.013636	 1.999197	 10
good764	 0.012914	 0.663124	 10
good765	 0.013974	 0.214434	 10
good766	 0.016636	 0.214282	 10
good767	 0.013977	 2.646753	 10
good768	 0.014147	 0.503347	 10
good769	 0.013347	 2.682831	 10
good770	 0.013421	 12.464580	 10
good771	 0.012982	 0.510959	 10
good772	 0.015602	 0.392175	 10
good773	 0.012719	 0.765186	 10
good774	 0.015259	 0.878448	 10
good775	 0.013071	 0.174584	 10
good776	 0.013139	 0.373691	 10
good777	 0.013199	 0.602389	 10
good778	 0.013477	 0.231915	 10
good779	 0.014106	 0.785249	 10
good780	 0.014126	 0.384239	 10
good781	 0.013772	 0.131075	 10
good782	 0.013444	 0.358963	 10
good783	 0.014319	 0.236948	 10
good784	 0.013906	 0.245252	 10
bad96	 0.012655	 0.000645	 10
good785	 0.013889	 9.228136	 10
good786	 0.016789	 0.659716	 10
good787	 0.014155	 0.688098	 10
good788	 0.013536	 0.137858	 10
good789	 0.013980	 0.555256	 10
good790	 0.014042	 0.404693	 10
good791	 0.013523	 0.382043	 10
good792	 0.014558	 0.650900	 10
good793	 0.014336	 0.266788	 10
good794	 0.013743	 0.979279	 10
good795	 0.014088	 1.264897	 10
good796	 0.014783	 0.498665	 10
good797	 0.013858	 0.267682	 10
good798	 0.013630	 0.174927	 10
good799	 0.015548	 0.662381	 10
good800	 0.012687	 0.161395	 10
good801	 0.013647	 0.297297	 10
good802	 0.013319	 0.241667	 10
good803	 0.015280	 0.437449	 10
good804	 0.013829	 0.688730	 10
good805	 0.013422	 0.196123	 10
good806	 0.013236	 0.086578	 10
good807	 0.014967	 6.468637	 10
good808	 0.012934	 0.184946	 10
good809	 0.014123	 0.436686	 10
good810	 0.015013	 0.421217	 10
good811	 0.017181	 0.880508	 10
good812	 0.013071	 0.669329	 10
good813	 0.015007	 0.848538	 10
good814	 0.013516	 0.476547	 10
bad97	 0.012918	 0.001604	 10
good815	 0.013081	 3.528487	 10
good816	 0.015745	 1.181011	 10
bad98	 0.015338	 0.004820	 10
good817	 0.011802	 0.179721	 10
good818	 0.014184	 1.232824	 10
good819	 0.015281	 0.229089	 10
good820	 0.014960	 0.806717	 10
bad99	 0.013101	 0.001080	 10
good821	 0.013953	 0.459099	 10
good822	 0.014020	 0.199535	 10
good823	 0.015278	 0.834889	 10
good824	 0.015120	 0.181677	 10
good825	 0.014355	 0.192883	 10
good826	 0.012851	 0.385478	 10
good827	 0.013904	 1.700130	 10
good828	 0.013596	 0.221753	 10
good829	 0.014977	 0.253229	 10
good830	 0.013059	 0.142563	 10
good831	 0.013022	 0.312409	 10
good832	 0.013906	 0.280577	 10
good833	 0.013221	 0.301255	 10
good834	 0.013232	 0.288380	 10
good835	 0.013146	 1.888617	 10
bad100	 0.013996	 0.000819	 10
bad101	 0.012631	 0.000649	 10
good836	 0.015067	 0.340323	 10
bad102	 0.012825	 0.001145	 10
good837	 0.016138	 0.154076	 10
good838	 0.013544	 0.404873	 10
good839	 0.013783	 0.460310	 10
good840	 0.013701	 0.205557	 10
good841	 0.016179	 0.526165	 10
good842	 0.013561	 0.211340	 10
bad103	 0.013610	 0.000744	 10
good843	 0.013568	 0.240023	 10
good844	 0.014564	 2.133741	 10
good845	 0.013449	 0.313612	 10
good846	 0.013296	 0.168143	 10
good847	 0.013315	 0.323534	 10
bad104	 0.013266	 0.001002	 10
good848	 0.012900	 0.893258	 10
good849	 0.014049	 0.520486	 10
good850	 0.012888	 0.196045	 10
good851	 0.015336	 0.859235	 10
good852	 0.012843	 0.459591	 10
good853	 0.013427	 0.148414	 10
good854	 0.014264	 0.609996	 10
good855	 0.014871	 4.119687	 10
bad105	 0.013479	 0.001104	 10
good856	 0.013511	 0.119040	 10
good857	 0.013396	 0.215726	 10
good858	 0.013871	 0.562002	 10
good859	 0.014298	 0.486316	 10
good860	 0.012483	 0.281680	 10
good861	 0.014417	 0.299136	 10
good862	 0.015009	 0.635696	 10
good863	 0.014413	 0.360253	 10
good864	 0.014725	 0.230119	 10
bad106	 0.013247	 0.000964	 10
good865	 0.013419	 2.462096	 10
good866	 0.013025	 1.013067	 10
good867	 0.013668	 3.401370	 10
good868	 0.013810	 0.175100	 10
good869	 0.013623	 1.048274	 10
good870	 0.013112	 0.283048	 10
good871	 0.012353	 0.316173	 10
good872	 0.015061	 0.450803	 10
good873	 0.014208	 0.192305	 10
good874	 0.014237	 1.700417	 10
good875	 0.013142	 0.129452	 10
good876	 0.014316	 0.397253	 10
good877	 0.013354	 0.185454	 10
good878	 0.013908	 0.159496	 10
good879	 0.014468	 1.314094	 10
good880	 0.017304	 0.332771	 10
bad107	 0.014957	 0.000908	 10
good881	 0.014844	 0.826719	 10
good882	 0.013724	 0.219945	 10
good883	 0.013366	 0.209371	 10
good884	 0.014493	 0.299308	 10
good885	 0.013362	 0.171837	 10
bad108	 0.013227	 0.001128	 10
bad109	 0.013797	 0.000997	 10
good886	 0.016272	 0.240524	 10
good887	 0.013815	 0.193214	 10
good888	 0.014445	 0.254447	 10
bad110	 0.013186	 0.001095	 10
good889	 0.012354	 1.020516	 10
good890	 0.012925	 0.252901	 10


==> results-5k-15k-20.txt <==
GAME	 PMP	 BRIM	 META
good1	 0.020872	 4.062034	 20
good2	 0.020959	 1.133487	 20
good3	 0.021776	 2.502131	 20
good4	 0.019970	 0.975937	 20
good5	 0.022028	 1.789240	 20
good6	 0.019942	 3.508868	 20
good7	 0.019796	 4.884673	 20
good8	 0.022885	 1.850168	 20
good9	 0.020572	 0.945481	 20
good10	 0.020955	 2.697942	 20
good11	 0.019500	 0.885524	 20
good12	 0.025580	 1.693676	 20
good13	 0.027187	 33.759012	 20
good14	 0.025146	 2.066918	 20
good15	 0.022621	 860.750442	 20
good16	 0.030834	 1.525987	 20
good17	 0.026375	 7.261214	 20
good18	 0.024959	 1.348758	 20
good19	 0.027700	 3.171684	 20
good20	 0.025360	 27.628602	 20
good21	 0.036347	 1.829108	 20
good22	 0.044308	 7.523930	 20
good23	 0.040521	 6.973185	 20
good24	 0.037818	 2.625978	 20
good25	 0.036199	 1.936111	 20
good26	 0.037439	 4.053736	 20
good27	 0.040982	 8.211197	 20
good28	 0.036180	 1.615980	 20
bad1	 0.038572	 0.001735	 20
good29	 0.038099	 1.894769	 20
good30	 0.046389	 2.817677	 20
good31	 0.037327	 4.198185	 20
good32	 0.037799	 8.957086	 20
good33	 0.041456	 13.208880	 20
good34	 0.036637	 10.587016	 20
good35	 0.038021	 2.625666	 20
good36	 0.038414	 3.062175	 20
good37	 0.036666	 1.912207	 20
good38	 0.035078	 6.844999	 20
good39	 0.036208	 1.400392	 20
good40	 0.037212	 4.044136	 20
good41	 0.040968	 3.394950	 20
good42	 0.038327	 1.341465	 20
good43	 0.046780	 5.444654	 20
good44	 0.043132	 3.601196	 20
good45	 0.037076	 3.183346	 20
good46	 0.043999	 2.290841	 20
good47	 0.039956	 2.515795	 20
good48	 0.038493	 2.681932	 20
good49	 0.038829	 3.359849	 20
good50	 0.035859	 2.493493	 20
good51	 0.041898	 10.911282	 20
good52	 0.040920	 1.759629	 20
good53	 0.045822	 5.430468	 20
good54	 0.036551	 1.761174	 20
good55	 0.041352	 2.582212	 20
good56	 0.045632	 11.634297	 20
good57	 0.044676	 3.142902	 20
good58	 0.041800	 4.945575	 20
good59	 0.038066	 1.537234	 20
good60	 0.051382	 13.286282	 20
good61	 0.042376	 2.053997	 20
good62	 0.038229	 1.789539	 20
good63	 0.036917	 7.151153	 20
good64	 0.041750	 6.417373	 20
good65	 0.038827	 2.709733	 20
good66	 0.039253	 1.692955	 20
good67	 0.039038	 1.999773	 20
good68	 0.039358	 1.817400	 20
good69	 0.040099	 5.187660	 20
good70	 0.046840	 4.753795	 20
good71	 0.040191	 1.122398	 20
good72	 0.030526	 2.677596	 20
good73	 0.038742	 1.683005	 20
good74	 0.041177	 1.709866	 20
good75	 0.043390	 3.184072	 20
good76	 0.030885	 13.012698	 20
good77	 0.025168	 2.210712	 20
good78	 0.029481	 50.478219	 20
good79	 0.029982	 2.291200	 20
good80	 0.026819	 4.091011	 20
good81	 0.024694	 8.002308	 20
good82	 0.025490	 1.161336	 20
good83	 0.030007	 1.354461	 20
good84	 0.028851	 2.819443	 20
good85	 0.027833	 3.726397	 20
good86	 0.029849	 2.038577	 20
good87	 0.041925	 2.861012	 20
good88	 0.047147	 1.720098	 20
good89	 0.043236	 4.274675	 20
good90	 0.037070	 2.686051	 20
good91	 0.042806	 2.434281	 20
good92	 0.036353	 69.611466	 20
good93	 0.037200	 27.379643	 20
good94	 0.043987	 2.308591	 20
good95	 0.036018	 8.149945	 20
good96	 0.041767	 1.845350	 20
good97	 0.038700	 2.874383	 20
good98	 0.036283	 12.911561	 20
good99	 0.043920	 122.242354	 20
good100	 0.044644	 20.787253	 20
good101	 0.030625	 3.010145	 20
good102	 0.042741	 2.487536	 20
good103	 0.024634	 2.612269	 20
good104	 0.040901	 15.878385	 20
good105	 0.039848	 4.033308	 20
good106	 0.028097	 1.216317	 20
good107	 0.027950	 1.424299	 20
good108	 0.027029	 1.492548	 20
good109	 0.032985	 0.945581	 20
good110	 0.027164	 1.512695	 20
good111	 0.036834	 4.259703	 20
good112	 0.029427	 23.019678	 20
good113	 0.026684	 4.975110	 20
good114	 0.025991	 13.593019	 20
good115	 0.037610	 1.097589	 20
good116	 0.041880	 6.018378	 20
good117	 0.029977	 51.634328	 20
good118	 0.028229	 5.346101	 20
bad2	 0.025611	 0.001936	 20
good119	 0.023863	 3.592615	 20
good120	 0.025357	 1.346346	 20
good121	 0.028971	 3.295105	 20
good122	 0.028953	 3.262819	 20
good123	 0.038410	 1.496718	 20
good124	 0.036198	 1.644890	 20
good125	 0.026593	 1.645793	 20
good126	 0.026072	 1.579488	 20
good127	 0.025649	 1.910723	 20
good128	 0.024018	 1.377894	 20
good129	 0.035430	 5.744488	 20
good130	 0.033552	 13.737202	 20
good131	 0.032792	 4.866690	 20
good132	 0.029291	 11.924720	 20
good133	 0.040219	 3.861821	 20
good134	 0.048559	 42.713600	 20
good135	 0.028395	 5.892298	 20
good136	 0.044991	 3.665262	 20
good137	 0.042171	 3.854619	 20
good138	 0.038865	 1.706362	 20
good139	 0.041185	 1.750453	 20
good140	 0.029988	 4.230950	 20
good141	 0.025454	 4.646280	 20
good142	 0.031437	 1.381045	 20
good143	 0.029614	 0.962073	 20
good144	 0.030132	 1.614857	 20
good145	 0.038452	 4.513259	 20
good146	 0.043024	 6.598798	 20
good147	 0.031912	 2.117310	 20
good148	 0.029966	 1.491965	 20
good149	 0.029025	 3.878545	 20
good150	 0.025444	 1.911579	 20
good151	 0.025514	 12.922976	 20
good152	 0.026649	 15.795905	 20
good153	 0.041717	 3.169295	 20
good154	 0.036678	 8.210423	 20
good155	 0.035250	 2.593927	 20
good156	 0.028883	 1.523806	 20
good157	 0.023873	 1.039103	 20
good158	 0.026756	 1.929180	 20
good159	 0.031887	 1.525657	 20
good160	 0.030233	 4.152127	 20
good161	 0.025838	 3.046233	 20
good162	 0.026092	 2.509324	 20
good163	 0.026135	 2.982663	 20
good164	 0.028120	 2.319205	 20
good165	 0.034578	 3.689962	 20
good166	 0.023655	 1.648842	 20
good167	 0.023197	 1.027816	 20
good168	 0.026616	 2.089515	 20
good169	 0.025421	 1.903136	 20
good170	 0.024123	 2.299787	 20
good171	 0.026917	 1.277051	 20
good172	 0.027715	 4.547941	 20
good173	 0.035082	 3.708609	 20
good174	 0.043160	 2.557847	 20
good175	 0.037522	 3.301477	 20
good176	 0.035093	 4.315091	 20
good177	 0.039793	 8.006409	 20
good178	 0.028313	 12.682283	 20
good179	 0.027153	 6.614182	 20
good180	 0.023451	 5.809299	 20
good181	 0.025262	 1.416535	 20
good182	 0.027614	 4.605333	 20
good183	 0.039519	 2.332726	 20
bad3	 0.024509	 0.003599	 20
good184	 0.023793	 1.465850	 20
good185	 0.037385	 12.323727	 20
good186	 0.044009	 3.245441	 20
good187	 0.038014	 2.248528	 20
good188	 0.039432	 5.834176	 20
good189	 0.035675	 2.232574	 20
good190	 0.040080	 2.688050	 20
good191	 0.035901	 2.226981	 20
good192	 0.023945	 0.960275	 20
good193	 0.026260	 7.698659	 20
good194	 0.038209	 3.892723	 20
good195	 0.039438	 5.659208	 20
good196	 0.024762	 1.925397	 20
good197	 0.024965	 1666.806337	 20
good198	 0.038265	 54.550167	 20
good199	 0.037968	 2.153262	 20
good200	 0.039774	 1.821225	 20
good201	 0.035230	 1.973295	 20
good202	 0.048634	 3.764607	 20
good203	 0.025360	 1.118478	 20
good204	 0.026532	 1.093275	 20
good205	 0.024235	 1.094164	 20
good206	 0.023936	 1.197281	 20
good207	 0.034518	 5.284062	 20
good208	 0.025956	 1.615034	 20
good209	 0.024290	 1.772880	 20
good210	 0.030379	 32.028078	 20
good211	 0.028518	 9.005752	 20
good212	 0.047240	 1.695244	 20
good213	 0.024601	 2.006796	 20
good214	 0.025420	 1.156604	 20
good215	 0.025485	 1.645775	 20
good216	 0.028286	 6.171172	 20
good217	 0.035562	 22.033071	 20
good218	 0.043917	 2.730559	 20
good219	 0.035990	 2.511040	 20
good220	 0.035875	 3.468651	 20
good221	 0.036602	 2.444200	 20
good222	 0.038187	 20.465497	 20
good223	 0.037153	 12.704175	 20
good224	 0.040810	 1.789456	 20
good225	 0.050113	 2.158489	 20
good226	 0.036336	 1.386076	 20
good227	 0.040431	 1.835181	 20
good228	 0.041500	 6.881460	 20
good229	 0.036584	 1.934166	 20
good230	 0.036875	 1.927490	 20
good231	 0.040735	 2.513240	 20
good232	 0.035202	 2.783887	 20
good233	 0.040552	 1.235780	 20
good234	 0.042787	 7.755662	 20
good235	 0.037013	 3.885855	 20
good236	 0.038847	 1.835903	 20
good237	 0.035610	 4.265009	 20
good238	 0.041754	 2.991321	 20
good239	 0.038568	 11.746065	 20
good240	 0.037207	 6.699806	 20
bad4	 0.036453	 0.003081	 20
good241	 0.045514	 25.915259	 20
good242	 0.024986	 1.145131	 20
good243	 0.028330	 12.415859	 20
good244	 0.023695	 1.391820	 20
good245	 0.027380	 1.963600	 20
good246	 0.024514	 71.153840	 20
good247	 0.037921	 2.034401	 20
good248	 0.053760	 3.055185	 20
good249	 0.035380	 1.428718	 20
good250	 0.035365	 1.855808	 20
bad5	 0.037268	 0.009362	 20
good251	 0.036500	 17.194757	 20
good252	 0.037856	 11.127083	 20
good253	 0.041183	 4.624233	 20
good254	 0.041443	 2.439790	 20
good255	 0.039517	 2.958210	 20
good256	 0.036640	 1.570151	 20
good257	 0.045472	 2.048279	 20
good258	 0.053149	 155.677746	 20
good259	 0.046920	 3.111054	 20
good260	 0.039232	 1.465389	 20
good261	 0.036942	 2.623008	 20
good262	 0.024254	 184.893194	 20
good263	 0.034811	 2.147523	 20
good264	 0.038503	 2.396297	 20
good265	 0.037912	 1.642646	 20
good266	 0.038783	 4.401724	 20
good267	 0.033125	 1.474918	 20
good268	 0.039551	 2.082428	 20
good269	 0.042507	 13.671288	 20
good270	 0.037114	 21.358115	 20
good271	 0.041946	 2.459873	 20
good272	 0.042396	 3.346527	 20
good273	 0.038461	 12.705474	 20
good274	 0.042830	 5.195983	 20
good275	 0.037580	 3.605254	 20
good276	 0.028079	 2.945688	 20
good277	 0.026769	 2.360885	 20
good278	 0.026266	 8.424211	 20
good279	 0.038310	 24.551607	 20
good280	 0.039143	 2.866997	 20
good281	 0.041015	 3.872382	 20
good282	 0.037488	 48.233608	 20
good283	 0.038153	 2.779181	 20
good284	 0.026653	 17.740437	 20
good285	 0.024853	 1.370301	 20
good286	 0.047552	 16.899272	 20
good287	 0.038069	 7.226909	 20
good288	 0.040010	 3.151563	 20
good289	 0.043786	 4.333226	 20
good290	 0.039206	 11.854272	 20
good291	 0.036735	 3.659216	 20
good292	 0.040719	 9.147793	 20
good293	 0.040762	 1.988330	 20
good294	 0.043368	 3.864462	 20
good295	 0.036147	 14.936523	 20
good296	 0.041619	 4.227349	 20
good297	 0.028738	 2.092285	 20
good298	 0.029065	 2.337896	 20
good299	 0.040651	 9.085181	 20
good300	 0.026237	 2.948126	 20
good301	 0.035433	 1.781444	 20
good302	 0.048290	 6.419310	 20
good303	 0.039559	 3.302933	 20
good304	 0.026419	 2.145055	 20
good305	 0.031170	 8.409938	 20
good306	 0.044342	 5.248844	 20
good307	 0.028462	 12.055177	 20
good308	 0.036975	 2.620700	 20
good309	 0.041420	 1.706777	 20
good310	 0.035797	 10.080850	 20
good311	 0.035167	 5.206429	 20
good312	 0.042304	 6.478989	 20
good313	 0.037964	 2.175588	 20
good314	 0.039490	 321.938287	 20
good315	 0.039263	 3.323226	 20
good316	 0.037112	 3.739715	 20
good317	 0.039061	 2.484759	 20
good318	 0.045086	 2.027331	 20
good319	 0.045287	 44.477595	 20
good320	 0.035762	 2.567426	 20
good321	 0.038754	 3.913273	 20
good322	 0.037038	 1.822937	 20
good323	 0.039882	 11.559164	 20
good324	 0.039215	 3.863713	 20
good325	 0.038148	 3.915452	 20
good326	 0.037885	 1.617946	 20
good327	 0.043114	 43.620592	 20
good328	 0.037577	 1.861422	 20
good329	 0.041915	 27.542362	 20
good330	 0.040080	 3.721008	 20
good331	 0.036651	 1.887659	 20
good332	 0.035534	 3.770587	 20
good333	 0.041407	 2.241293	 20
good334	 0.035286	 5.318073	 20
good335	 0.039313	 3.558756	 20
good336	 0.031517	 37.088708	 20
good337	 0.030926	 1.414286	 20
good338	 0.027354	 2.114557	 20
good339	 0.025780	 2212.637771	 20
good340	 0.037305	 5.754090	 20
good341	 0.045599	 4.549354	 20
good342	 0.041585	 12.490734	 20
good343	 0.040872	 2.215429	 20
good344	 0.037077	 1.943284	 20
good345	 0.034975	 3.235757	 20
good346	 0.037563	 4.727556	 20
good347	 0.038451	 1.596995	 20
good348	 0.047502	 2.110317	 20
good349	 0.038475	 2.070750	 20
good350	 0.038682	 1.564611	 20
good351	 0.035754	 14.957066	 20
good352	 0.025686	 5.279922	 20
good353	 0.045703	 6.706497	 20
good354	 0.024484	 1.781370	 20
good355	 0.026861	 10.979720	 20
good356	 0.039354	 2.050607	 20
good357	 0.035737	 2.176061	 20
good358	 0.040328	 275.918205	 20
good359	 0.028782	 1.850136	 20
good360	 0.026777	 1.157665	 20
good361	 0.027278	 2.481599	 20
good362	 0.047436	 3.608821	 20
good363	 0.040325	 1.739991	 20
good364	 0.043157	 2.488024	 20
good365	 0.035394	 13.933117	 20
good366	 0.037216	 3.048362	 20
good367	 0.041055	 2.552732	 20
good368	 0.040686	 1.960820	 20
good369	 0.031802	 4.281523	 20
good370	 0.035538	 5.945296	 20
good371	 0.036781	 2.420015	 20
good372	 0.035307	 1.980938	 20
good373	 0.041257	 4.415977	 20
good374	 0.040258	 3.418550	 20
good375	 0.040495	 2.338375	 20
good376	 0.038205	 602.057731	 20
good377	 0.024059	 7.154964	 20
good378	 0.044949	 2.199756	 20
good379	 0.029905	 1.546633	 20
good380	 0.025199	 0.971678	 20
good381	 0.026635	 1.397973	 20
good382	 0.032154	 6.426935	 20
good383	 0.044932	 3.191913	 20
good384	 0.038721	 4.815752	 20
good385	 0.039395	 1.816023	 20
good386	 0.039763	 3.025600	 20
good387	 0.043124	 4.654233	 20
good388	 0.036980	 2.694226	 20
good389	 0.042302	 1.439091	 20
good390	 0.026297	 1.734082	 20
good391	 0.026181	 4.908424	 20
good392	 0.028401	 3.662633	 20
good393	 0.026824	 2.432868	 20
good394	 0.025745	 15.501866	 20
good395	 0.025134	 0.760759	 20
good396	 0.025034	 1.531239	 20
good397	 0.026831	 1.356167	 20
good398	 0.032438	 14.469772	 20
good399	 0.040078	 2.143381	 20
good400	 0.041403	 5.748823	 20
good401	 0.040254	 2.022482	 20
good402	 0.043889	 3.174146	 20
good403	 0.045560	 23.778690	 20
good404	 0.028627	 2.262541	 20
good405	 0.027155	 1.853984	 20
good406	 0.030339	 1.348190	 20
good407	 0.025877	 0.858686	 20
good408	 0.031538	 9.009455	 20
good409	 0.026006	 0.904564	 20
good410	 0.027501	 1.255525	 20
good411	 0.026177	 1.935811	 20
good412	 0.028694	 2.933716	 20
good413	 0.030250	 13.250725	 20
good414	 0.026909	 9.682706	 20
good415	 0.029159	 7.079407	 20
good416	 0.041304	 1.803163	 20
good417	 0.037392	 2.306173	 20
good418	 0.043364	 6.249253	 20
good419	 0.035642	 1.586507	 20
good420	 0.035525	 11.112639	 20
good421	 0.025229	 1.326047	 20
good422	 0.027886	 1.545161	 20
good423	 0.024807	 1.680740	 20
good424	 0.039385	 3.570595	 20
good425	 0.039127	 2.948501	 20
good426	 0.036655	 1.856765	 20
good427	 0.038088	 5.617759	 20
good428	 0.044257	 4.740546	 20
good429	 0.037900	 12.204439	 20
bad6	 0.036625	 0.002450	 20
good430	 0.038072	 14.075328	 20
good431	 0.038230	 9.951049	 20
good432	 0.035676	 5.039528	 20
good433	 0.036823	 1.958120	 20
good434	 0.047509	 23.170900	 20
good435	 0.035075	 4.033029	 20
good436	 0.037251	 4.691493	 20
good437	 0.042534	 3.125627	 20
good438	 0.034404	 3.539430	 20
good439	 0.037454	 2.216844	 20
good440	 0.036239	 1.936856	 20
good441	 0.036271	 67.928008	 20
good442	 0.038719	 5.992605	 20
good443	 0.035348	 5.990050	 20
good444	 0.044591	 3.432589	 20
good445	 0.039292	 17.060312	 20
good446	 0.037451	 2.217545	 20
good447	 0.035116	 5.222343	 20
good448	 0.043802	 36.455040	 20
good449	 0.030601	 48.808510	 20
good450	 0.026119	 1.579964	 20
good451	 0.026431	 2.476976	 20
good452	 0.029439	 2.108919	 20
good453	 0.026947	 1.190586	 20
good454	 0.027110	 28.344416	 20
good455	 0.042099	 3.977734	 20
good456	 0.025984	 12.777573	 20
good457	 0.045118	 12.266423	 20
good458	 0.025311	 1.423221	 20
good459	 0.030206	 11.371070	 20
good460	 0.028501	 18.745615	 20
good461	 0.043885	 4.051803	 20
good462	 0.044841	 2.251016	 20
good463	 0.036202	 1.681707	 20
good464	 0.040640	 1.647997	 20
good465	 0.041145	 1.453358	 20
good466	 0.036903	 5.604499	 20
good467	 0.034751	 1.954457	 20
good468	 0.040049	 2.320847	 20
good469	 0.043980	 7.079021	 20
good470	 0.036805	 1.902913	 20
good471	 0.036186	 4.706212	 20
good472	 0.036816	 3.636828	 20
good473	 0.044121	 3.317936	 20
good474	 0.026736	 2.419269	 20
good475	 0.037967	 1.668469	 20
good476	 0.035638	 2.009808	 20
good477	 0.038920	 3.596057	 20
good478	 0.042118	 11.105728	 20
good479	 0.024049	 1.226513	 20
good480	 0.024539	 3.286377	 20
good481	 0.025479	 2.558989	 20
good482	 0.027270	 14.877528	 20
good483	 0.036098	 1.793722	 20
good484	 0.036080	 1.603579	 20
good485	 0.051596	 3.829925	 20
good486	 0.045006	 2.487275	 20
good487	 0.044770	 3.041607	 20
good488	 0.038458	 5.718440	 20
good489	 0.041015	 4.883358	 20
good490	 0.042569	 7.599000	 20
good491	 0.036291	 2.649862	 20
good492	 0.037800	 13.413316	 20
good493	 0.035099	 10.492478	 20
good494	 0.039689	 3.217720	 20
good495	 0.039536	 1.818692	 20
good496	 0.038095	 35.355059	 20
good497	 0.026875	 3.296669	 20
good498	 0.026875	 2.505200	 20
good499	 0.028290	 2.165642	 20
good500	 0.042085	 68.665734	 20
good501	 0.036439	 1.553349	 20
good502	 0.037180	 1.177552	 20
good503	 0.028403	 35.501833	 20
good504	 0.037327	 2.451917	 20
good505	 0.043430	 13.404516	 20
good506	 0.035765	 2.187636	 20
good507	 0.042886	 3.805889	 20
good508	 0.037970	 4.158287	 20
good509	 0.037015	 3.849472	 20
good510	 0.039976	 2.403706	 20
good511	 0.039159	 3.030207	 20
good512	 0.024532	 1.700609	 20
good513	 0.028219	 1.418656	 20
good514	 0.026716	 1.193930	 20
good515	 0.026280	 1.396627	 20
good516	 0.027203	 2.126246	 20
good517	 0.029085	 1.445778	 20
good518	 0.028545	 1.417607	 20
good519	 0.025696	 34.558787	 20
good520	 0.035599	 2.606056	 20
good521	 0.039732	 4.556787	 20
good522	 0.037015	 3.750028	 20
good523	 0.036165	 1.516307	 20
good524	 0.035527	 1.721917	 20
good525	 0.035626	 4.825141	 20
good526	 0.047892	 2.410662	 20
good527	 0.036938	 2.300283	 20
good528	 0.040311	 2.032973	 20
good529	 0.037316	 26.871408	 20
good530	 0.039225	 31.388159	 20
good531	 0.036220	 10.828514	 20
good532	 0.038114	 12.996068	 20
good533	 0.034366	 1.461132	 20
good534	 0.036085	 2.336796	 20
good535	 0.038805	 8.183775	 20
good536	 0.027390	 2.538592	 20
good537	 0.026497	 2.440549	 20
good538	 0.027408	 2.279060	 20
good539	 0.027669	 2.233790	 20
good540	 0.025610	 2.440248	 20
good541	 0.024842	 1.067083	 20
good542	 0.026315	 15.735937	 20
good543	 0.041682	 8.405571	 20
good544	 0.025517	 2.650902	 20
good545	 0.028625	 5.287974	 20
good546	 0.041589	 1.924336	 20
good547	 0.042391	 8.188281	 20
good548	 0.039521	 2.618961	 20
good549	 0.037436	 3.311749	 20
good550	 0.044561	 5.124460	 20
good551	 0.036378	 13.710519	 20
good552	 0.026774	 12.509762	 20
good553	 0.042835	 2.846216	 20
good554	 0.040071	 5.664188	 20
good555	 0.037440	 1.689196	 20
good556	 0.037843	 1.507429	 20
good557	 0.040543	 7.524771	 20
good558	 0.040921	 1.378769	 20
good559	 0.041212	 2.374306	 20
good560	 0.045921	 16.253835	 20
good561	 0.046915	 8.915780	 20
good562	 0.040721	 3.730542	 20
good563	 0.052306	 4.431205	 20
good564	 0.036087	 2.090717	 20
good565	 0.048383	 37.737664	 20
good566	 0.036614	 3.545691	 20
good567	 0.041426	 2.705247	 20
good568	 0.042304	 2.343012	 20
good569	 0.048236	 98.198171	 20
good570	 0.035696	 1.643176	 20
good571	 0.037700	 1.918860	 20
good572	 0.046237	 3.037878	 20
good573	 0.040560	 2.304519	 20
good574	 0.044992	 7.808797	 20
good575	 0.027463	 1.585531	 20
good576	 0.029571	 22.092576	 20
good577	 0.038840	 18.569124	 20
good578	 0.039024	 3.402150	 20
good579	 0.025575	 494.602302	 20
good580	 0.025460	 2.797884	 20
good581	 0.027455	 10.034261	 20
bad7	 0.025842	 0.001585	 20
good582	 0.024280	 1.013866	 20
good583	 0.026013	 3.504225	 20
good584	 0.027900	 2.045096	 20
good585	 0.025307	 1.321078	 20
good586	 0.028006	 4.462644	 20
good587	 0.026393	 3.341161	 20
good588	 0.025697	 139.376608	 20
good589	 0.025190	 21.820019	 20
good590	 0.026584	 1.335732	 20
good591	 0.025657	 7.953025	 20
good592	 0.026633	 3.176545	 20
good593	 0.026565	 2.289516	 20
good594	 0.029337	 1.017292	 20
good595	 0.023972	 13.732840	 20
good596	 0.035660	 2.830662	 20
good597	 0.040726	 2.210378	 20
good598	 0.035751	 1.870979	 20
good599	 0.035310	 1.331708	 20
good600	 0.035095	 2.689303	 20
good601	 0.041372	 3.369367	 20
good602	 0.038940	 2.057881	 20
good603	 0.039450	 2.530395	 20
good604	 0.044343	 2.626365	 20
good605	 0.043855	 4.534310	 20
good606	 0.037612	 1.664519	 20
good607	 0.039300	 2.783304	 20
good608	 0.038662	 6.746124	 20
good609	 0.037133	 1.573100	 20
good610	 0.036703	 6.637222	 20
good611	 0.041140	 5.033984	 20
good612	 0.042051	 4.377024	 20
good613	 0.040123	 24.507402	 20
good614	 0.041430	 12.444109	 20
good615	 0.037725	 1.649815	 20
good616	 0.041806	 2.019088	 20
good617	 0.050240	 7.226261	 20
good618	 0.037707	 6.090983	 20
good619	 0.040237	 2.250646	 20
good620	 0.038770	 1.412000	 20
good621	 0.039736	 2.013356	 20
good622	 0.038558	 8.072985	 20
bad8	 0.025252	 0.001942	 20
good623	 0.024412	 1.587405	 20
good624	 0.024301	 1.336867	 20
good625	 0.024706	 1.034599	 20
good626	 0.026143	 1.755492	 20
good627	 0.026411	 1.666934	 20
good628	 0.025507	 3.662556	 20
good629	 0.026311	 1.025633	 20
good630	 0.027826	 1.386856	 20
good631	 0.022614	 1.390335	 20
good632	 0.022178	 0.916839	 20
good633	 0.023165	 2.440369	 20
good634	 0.023735	 1.832895	 20
good635	 0.021687	 0.987185	 20
good636	 0.022166	 3.722086	 20
good637	 0.023083	 15.353778	 20
good638	 0.023883	 0.916091	 20
good639	 0.025229	 2.136273	 20
good640	 0.027380	 2.126218	 20
good641	 0.023777	 3.750873	 20
good642	 0.024511	 14.778691	 20
good643	 0.036464	 2.325641	 20
good644	 0.035399	 2.593519	 20
good645	 0.037267	 2.897435	 20
good646	 0.040433	 10.691826	 20
good647	 0.035792	 4.116335	 20
good648	 0.039031	 1.802905	 20
good649	 0.033617	 4.942350	 20
good650	 0.037003	 3.358177	 20
good651	 0.040619	 1.665235	 20
good652	 0.033964	 1.679724	 20
good653	 0.034480	 4.364490	 20
good654	 0.026262	 5.752751	 20
good655	 0.030367	 18.661242	 20
good656	 0.027493	 1.959426	 20
good657	 0.035065	 3.978304	 20
good658	 0.036354	 1.645547	 20
good659	 0.037599	 5.832927	 20
good660	 0.038218	 4.694753	 20
good661	 0.025255	 15.839375	 20
good662	 0.024833	 2.551250	 20
good663	 0.029260	 1.110428	 20
good664	 0.022653	 2.589835	 20
good665	 0.023271	 0.907954	 20
good666	 0.023992	 1.482726	 20
good667	 0.022513	 9.704655	 20
good668	 0.034667	 7.729447	 20
good669	 0.033962	 2.251098	 20
good670	 0.037966	 1.906920	 20
good671	 0.022836	 1.880463	 20
good672	 0.025110	 6.128290	 20
good673	 0.035798	 3.352671	 20
good674	 0.033838	 1.436192	 20
good675	 0.033906	 1.397863	 20
good676	 0.022796	 3.041736	 20
bad9	 0.035113	 0.002146	 20
good677	 0.036243	 2.028370	 20
good678	 0.039581	 7.098298	 20
good679	 0.031902	 1.340154	 20
good680	 0.034125	 1.490887	 20
good681	 0.036480	 2.706792	 20
good682	 0.033996	 2.905754	 20
good683	 0.034390	 2.567452	 20
good684	 0.023191	 2.449692	 20
good685	 0.027546	 1.576226	 20
good686	 0.024502	 2.529456	 20
good687	 0.023176	 1.730026	 20
good688	 0.023226	 7.118343	 20
bad10	 0.021894	 0.003425	 20
good689	 0.024053	 2.201544	 20
good690	 0.023614	 1.199516	 20
good691	 0.036137	 1.400781	 20
good692	 0.034911	 8.420091	 20
good693	 0.037226	 4.547596	 20
good694	 0.034793	 2.086367	 20
good695	 0.037773	 2.934726	 20
good696	 0.033745	 14.552885	 20
good697	 0.038866	 2.682674	 20
good698	 0.034965	 3.224790	 20
good699	 0.032830	 1.734271	 20
bad11	 0.032603	 0.002501	 20
good700	 0.034227	 5.109307	 20
good701	 0.038132	 2.907718	 20
good702	 0.034920	 1.368607	 20
good703	 0.022790	 2.509742	 20
good704	 0.025181	 2.524450	 20
good705	 0.027873	 2.862141	 20
good706	 0.034390	 1.327182	 20
good707	 0.026017	 1.591451	 20
good708	 0.037487	 3.433825	 20
good709	 0.024702	 1.634795	 20
good710	 0.021772	 1.172176	 20
good711	 0.023493	 1.600132	 20
good712	 0.022656	 2.416333	 20
good713	 0.035281	 1.354280	 20
good714	 0.025144	 1.832790	 20
good715	 0.025396	 5.148684	 20
good716	 0.024563	 1.545117	 20
good717	 0.026668	 3.651039	 20
good718	 0.022888	 1.505443	 20
good719	 0.023550	 1.404123	 20
good720	 0.023820	 2.356803	 20
good721	 0.026443	 3.506652	 20
good722	 0.028562	 7.474623	 20
good723	 0.037340	 3.087676	 20
bad12	 0.033941	 0.001454	 20
good724	 0.023307	 2.813755	 20
good725	 0.032786	 1.962387	 20
good726	 0.034116	 1.324492	 20
good727	 0.035295	 2.681908	 20
good728	 0.032541	 2.917671	 20
good729	 0.034184	 1.552985	 20
good730	 0.039589	 3.077033	 20
good731	 0.038749	 2.696354	 20
good732	 0.037456	 11.471082	 20
good733	 0.036025	 7.544842	 20
good734	 0.023123	 4.478840	 20
good735	 0.038237	 3.920498	 20
good736	 0.033145	 2.698901	 20
good737	 0.035813	 1.404678	 20
good738	 0.036664	 3.088757	 20
good739	 0.039607	 8.234942	 20
good740	 0.032244	 2.018949	 20
good741	 0.025789	 2.150800	 20
good742	 0.022080	 1.403016	 20
good743	 0.022717	 0.959079	 20
good744	 0.023206	 1.327978	 20
good745	 0.024785	 22.509643	 20
good746	 0.039699	 94.177396	 20
good747	 0.022678	 1.737606	 20
good748	 0.026493	 10.069378	 20
good749	 0.025862	 1.508493	 20
good750	 0.026222	 2.069952	 20
good751	 0.024146	 2.828597	 20
good752	 0.025055	 21.826390	 20
good753	 0.026319	 20.631599	 20
good754	 0.034874	 12.500426	 20
good755	 0.036121	 2.351181	 20
good756	 0.024482	 8.528279	 20
good757	 0.023382	 1.282812	 20
good758	 0.024684	 3.340000	 20
good759	 0.040560	 8.193156	 20
good760	 0.023673	 1.422091	 20
bad13	 0.024550	 0.001596	 20
good761	 0.022144	 1.092257	 20
good762	 0.023221	 3.050596	 20
good763	 0.023291	 1.416740	 20
good764	 0.024363	 1.466428	 20
bad14	 0.023184	 0.002759	 20
good765	 0.022274	 5.122793	 20
good766	 0.026243	 2.236612	 20
good767	 0.024883	 5.482170	 20
good768	 0.025423	 4.932158	 20
good769	 0.025798	 1.827829	 20
good770	 0.023560	 4.465279	 20
good771	 0.022996	 1.578918	 20
good772	 0.029083	 2.136563	 20
good773	 0.030908	 7.649132	 20
good774	 0.029901	 1.611119	 20
good775	 0.022175	 3.039139	 20
good776	 0.022047	 2.314414	 20
good777	 0.022972	 1.262515	 20
good778	 0.026917	 2.420923	 20
good779	 0.023719	 1.540380	 20
good780	 0.026358	 2.519773	 20
good781	 0.038167	 2.153991	 20
good782	 0.034904	 8.278601	 20
good783	 0.024430	 1.175044	 20
good784	 0.023131	 36.306250	 20
bad15	 0.024073	 0.007860	 20
good785	 0.025352	 3.302632	 20
good786	 0.023483	 81.043742	 20
good787	 0.029225	 43.069608	 20
good788	 0.032504	 45.855680	 20
good789	 0.022812	 1.155599	 20
good790	 0.038458	 1.201570	 20
good791	 0.023913	 2.068155	 20
good792	 0.023774	 1.439744	 20
good793	 0.021312	 4.122057	 20
good794	 0.022341	 3.701869	 20
good795	 0.021703	 0.964410	 20
good796	 0.023894	 1.498380	 20
good797	 0.021901	 3.748646	 20
good798	 0.023915	 2.228223	 20
good799	 0.022750	 2.657709	 20
good800	 0.024503	 1.933826	 20
good801	 0.022303	 1.663793	 20
good802	 0.021262	 0.976184	 20
good803	 0.022330	 17.919360	 20
good804	 0.024360	 1.586233	 20
good805	 0.024041	 1.524772	 20
good806	 0.028217	 2.689631	 20
good807	 0.022650	 1.644741	 20
good808	 0.032118	 1.177788	 20
good809	 0.030737	 2.652061	 20
bad16	 0.023232	 0.001388	 20
good810	 0.023167	 1.354166	 20
good811	 0.021536	 2.818503	 20
good812	 0.024313	 1.129586	 20
good813	 0.022101	 0.944892	 20
good814	 0.023502	 2.499179	 20
good815	 0.027663	 6.762413	 20
good816	 0.022489	 11.391091	 20
good817	 0.021010	 0.764813	 20
good818	 0.030474	 1.450130	 20
good819	 0.022561	 1.766376	 20
bad17	 0.022006	 0.001724	 20
good820	 0.023723	 31.554672	 20
good821	 0.021854	 10.816025	 20
good822	 0.022742	 3.461347	 20
good823	 0.022257	 9.059008	 20
good824	 0.021883	 1.101015	 20
good825	 0.022207	 2.782996	 20
good826	 0.020982	 4.552092	 20
good827	 0.022714	 2.112023	 20
good828	 0.023578	 2612.216851	 20
good829	 0.021224	 2.238687	 20
good830	 0.032268	 6.631747	 20
good831	 0.020446	 9.464286	 20
bad18	 0.022446	 0.001358	 20
good832	 0.020971	 1.283284	 20
good833	 0.022867	 3.065936	 20
good834	 0.021261	 1.571582	 20
good835	 0.021877	 1.323021	 20
good836	 0.034492	 3.372340	 20
good837	 0.022091	 2.034454	 20
good838	 0.027621	 13.061683	 20
good839	 0.022101	 0.956304	 20
good840	 0.025126	 10.529737	 20
good841	 0.021720	 1.734967	 20
good842	 0.024311	 1.543297	 20
good843	 0.020388	 1.536564	 20
good844	 0.022222	 149.651666	 20
good845	 0.022121	 2.336481	 20
good846	 0.021057	 3.983898	 20
good847	 0.021880	 3.773835	 20
good848	 0.021435	 1.828774	 20
good849	 0.022390	 4.861927	 20
good850	 0.022049	 3.577928	 20
good851	 0.023333	 7.622576	 20
good852	 0.023447	 5.296870	 20
good853	 0.021296	 7.236503	 20
good854	 0.021290	 1.484425	 20
good855	 0.026623	 30.538407	 20
good856	 0.024451	 1.714804	 20
good857	 0.021202	 1.934393	 20
good858	 0.023169	 2.052357	 20
good859	 0.022522	 1.257344	 20
good860	 0.021823	 1.034841	 20
good861	 0.022836	 1.911555	 20
good862	 0.022703	 1.015233	 20
good863	 0.023947	 1.181394	 20
good864	 0.032485	 39.155170	 20
good865	 0.022189	 1.100404	 20
good866	 0.021512	 1.320506	 20
good867	 0.028108	 3.756226	 20
good868	 0.020142	 6.417363	 20
good869	 0.025565	 2.685311	 20
good870	 0.020457	 1.017101	 20
good871	 0.022039	 1.339247	 20
good872	 0.024531	 4.756874	 20
good873	 0.021546	 2.552656	 20
good874	 0.031349	 11.295426	 20
good875	 0.023478	 1.475908	 20
good876	 0.022304	 1.125111	 20
good877	 0.019847	 2.183639	 20
good878	 0.026751	 1.055544	 20
good879	 0.020587	 2.118413	 20
good880	 0.023721	 1.402277	 20
good881	 0.024876	 1.560122	 20
good882	 0.024202	 1.206865	 20
good883	 0.020919	 1.705862	 20
good884	 0.020561	 1.254813	 20
good885	 0.023467	 1.098339	 20
good886	 0.022157	 1.663562	 20
good887	 0.019737	 2.254198	 20
good888	 0.021429	 1.673785	 20
good889	 0.020254	 2.085692	 20
good890	 0.025008	 3.457628	 20
good891	 0.030745	 6.386040	 20
good892	 0.026349	 1.956050	 20
good893	 0.022795	 1.203885	 20
good894	 0.021706	 1.432435	 20
good895	 0.022464	 1.136300	 20
good896	 0.021452	 1.580256	 20
good897	 0.020797	 1.038895	 20
good898	 0.022495	 1.029581	 20
good899	 0.027675	 2.763996	 20
good900	 0.030247	 5.132683	 20
bad19	 0.020362	 0.003454	 20
good901	 0.024327	 0.952473	 20
good902	 0.021619	 0.939969	 20
good903	 0.022011	 2.991983	 20
good904	 0.024069	 0.985703	 20
good905	 0.023487	 3.732321	 20
good906	 0.022324	 12.975165	 20
good907	 0.021479	 13.081535	 20
good908	 0.030709	 1.648447	 20
good909	 0.021142	 3.002217	 20
good910	 0.020920	 6.426572	 20
good911	 0.021323	 2.193739	 20
good912	 0.036469	 1.224042	 20
good913	 0.022229	 2.260891	 20
good914	 0.019969	 4.730726	 20
good915	 0.020576	 5.031817	 20
good916	 0.022595	 1.209349	 20
good917	 0.040824	 2.837404	 20
bad20	 0.025228	 0.001970	 20
good918	 0.022759	 1.062303	 20
good919	 0.022438	 2.521396	 20
good920	 0.023057	 5.853913	 20
good921	 0.022066	 20.572281	 20
good922	 0.022509	 2.153247	 20
good923	 0.027626	 4.274498	 20
good924	 0.021830	 1.732842	 20
good925	 0.024701	 4.379183	 20
good926	 0.022916	 3.124629	 20
good927	 0.020471	 3.021843	 20
good928	 0.024254	 9.693254	 20
good929	 0.022314	 32.233554	 20
good930	 0.038812	 2.781269	 20
bad21	 0.023361	 0.003073	 20
good931	 0.023200	 1.097157	 20
good932	 0.028522	 1.265079	 20
good933	 0.025867	 1.563066	 20
good934	 0.023229	 1.314174	 20
good935	 0.025840	 1.394655	 20
good936	 0.022453	 4.035250	 20
good937	 0.020942	 1.979250	 20
good938	 0.025253	 4.456778	 20
good939	 0.024588	 45.951358	 20
good940	 0.024865	 5.152097	 20
good941	 0.020305	 2.038447	 20
good942	 0.020802	 1.120551	 20
good943	 0.020994	 1.015145	 20
good944	 0.020036	 1.662582	 20
good945	 0.024171	 2.122353	 20
good946	 0.022715	 2.988117	 20
good947	 0.020552	 10.841601	 20
good948	 0.020435	 1.045425	 20
good949	 0.021418	 2.111815	 20
good950	 0.021133	 1.845719	 20
good951	 0.023678	 4.060251	 20
good952	 0.022771	 1.084475	 20
good953	 0.021345	 0.963907	 20
good954	 0.025580	 113.207230	 20
good955	 0.022986	 2.999627	 20
good956	 0.025152	 2.051802	 20
good957	 0.025190	 2.774982	 20
good958	 0.025694	 1.442363	 20
good959	 0.022196	 47.577964	 20
good960	 0.019307	 1.390585	 20
good961	 0.020159	 1.282610	 20
good962	 0.020796	 2.099515	 20
good963	 0.021130	 3.381157	 20
good964	 0.028013	 2.049206	 20
good965	 0.024217	 16.331836	 20
good966	 0.024022	 5.009424	 20
good967	 0.022743	 1.356681	 20
good968	 0.025051	 1.690015	 20
good969	 0.024192	 2.564654	 20
good970	 0.022157	 1.668572	 20
good971	 0.025849	 1.791363	 20
good972	 0.025274	 2.000102	 20
good973	 0.028240	 4.735291	 20
good974	 0.035636	 8.813794	 20
good975	 0.032362	 1.138353	 20
good976	 0.024188	 1.658969	 20
good977	 0.024157	 6.743506	 20
good978	 0.026598	 4.094126	 20
good979	 0.026670	 3.216671	 20


==> results-5k-15k-30.txt <==
GAME	 PMP	 BRIM	 META
good1	 0.056897	 8.286964	 30
good2	 0.059373	 5.108373	 30
good3	 0.065304	 5.298252	 30
good4	 0.069303	 4.870516	 30
good5	 0.043056	 6.518137	 30
good6	 0.042655	 10.344078	 30
good7	 0.058428	 13.657264	 30
good8	 0.041013	 8.748653	 30
good9	 0.044425	 72.625190	 30
good10	 0.037412	 6.701095	 30
good11	 0.040876	 37.299083	 30
good12	 0.039628	 9.956589	 30
good13	 0.038555	 8.572233	 30
good14	 0.059171	 4.207196	 30
good15	 0.062518	 4.022075	 30
good16	 0.036520	 11.829169	 30
good17	 0.058238	 6.765289	 30
good18	 0.060568	 96.019407	 30
good19	 0.041495	 3.000355	 30
good20	 0.038298	 2.812877	 30
good21	 0.046517	 7.854458	 30
good22	 0.056199	 6.807554	 30
good23	 0.068557	 27.094017	 30
good24	 0.063458	 150.131434	 30
good25	 0.062110	 7.160527	 30
good26	 0.057999	 14.499908	 30
good27	 0.060781	 6.841040	 30
good28	 0.079824	 6.612690	 30
good29	 0.044089	 5.745853	 30
good30	 0.060816	 4.517168	 30
good31	 0.043004	 6.085416	 30
good32	 0.066423	 25.953324	 30
good33	 0.051537	 9.535294	 30
good34	 0.058774	 5.974005	 30
good35	 0.036147	 4.527809	 30
good36	 0.044577	 7.528571	 30
good37	 0.060132	 3.852943	 30
good38	 0.067721	 14.903119	 30
good39	 0.064605	 11.754579	 30
good40	 0.072609	 15.587432	 30
good41	 0.038920	 24.174971	 30
good42	 0.056866	 7.068529	 30
good43	 0.066441	 4.265561	 30
good44	 0.068799	 12.535820	 30
good45	 0.061092	 6.980578	 30
good46	 0.056915	 9.075213	 30
good47	 0.075704	 8.636166	 30
good48	 0.064133	 9.420131	 30
good49	 0.057208	 4.117607	 30
good50	 0.058305	 19.170624	 30
good51	 0.042155	 25.193808	 30
good52	 0.037863	 33.211952	 30
good53	 0.040945	 4.564848	 30
good54	 0.038979	 3.581279	 30
good55	 0.054135	 6.590706	 30
good56	 0.064719	 3.787023	 30
good57	 0.055201	 9.728640	 30
good58	 0.067501	 7.455274	 30
good59	 0.060111	 9.726724	 30
good60	 0.060097	 5.211700	 30
good61	 0.057475	 7.712387	 30
good62	 0.061505	 11.118460	 30
good63	 0.058888	 31.029457	 30
good64	 0.044485	 21.603487	 30
good65	 0.038936	 22.305347	 30
good66	 0.045012	 5.899842	 30
good67	 0.039951	 8.769130	 30
good68	 0.038686	 2.837394	 30
good69	 0.058230	 6.549885	 30
good70	 0.042416	 53.717791	 30
good71	 0.065088	 11.045407	 30
bad1	 0.041603	 0.010652	 30
good72	 0.038239	 2.440602	 30
good73	 0.039426	 5.908310	 30
good74	 0.040331	 4.736139	 30
good75	 0.038480	 3.099133	 30
good76	 0.041280	 3.792008	 30
good77	 0.060003	 3.073947	 30
good78	 0.046370	 5.786576	 30
good79	 0.044303	 10.662785	 30
good80	 0.059170	 4.541449	 30
good81	 0.064799	 11.331619	 30
good82	 0.063961	 3.725997	 30
good83	 0.067278	 7.550266	 30
good84	 0.069766	 5.478655	 30
good85	 0.063319	 5.802465	 30
good86	 0.066020	 7.010867	 30
good87	 0.039647	 32.016173	 30
good88	 0.061958	 12.136669	 30
good89	 0.056923	 23.803165	 30
good90	 0.057819	 23.979724	 30
good91	 0.063493	 5.161492	 30
good92	 0.058505	 10.978839	 30
good93	 0.039726	 43.990281	 30
good94	 0.051467	 4.942068	 30
good95	 0.070905	 55.504238	 30
good96	 0.078447	 13.999402	 30
good97	 0.063780	 5.249611	 30
good98	 0.065397	 4.897920	 30
good99	 0.038565	 7.297844	 30
good100	 0.063948	 14.088957	 30
good101	 0.072787	 4.606576	 30
good102	 0.056115	 3.156301	 30
good103	 0.079525	 5.120975	 30
good104	 0.064800	 8.401360	 30
good105	 0.073149	 7.740443	 30
good106	 0.061891	 13.428387	 30
good107	 0.062473	 6.449122	 30
good108	 0.069460	 3.867623	 30
good109	 0.039943	 4.670393	 30
good110	 0.061882	 18.545877	 30
good111	 0.078328	 5.431689	 30
good112	 0.059903	 4.619154	 30
good113	 0.073997	 16.935805	 30
good114	 0.039397	 2.688537	 30
good115	 0.036803	 3.842950	 30
good116	 0.054593	 5.209359	 30
good117	 0.073015	 22.620801	 30
good118	 0.084021	 6.815854	 30
good119	 0.080214	 4.820444	 30
good120	 0.073292	 9.699996	 30
good121	 0.053871	 5.371847	 30
good122	 0.075036	 39.036433	 30
good123	 0.064388	 5.645532	 30
good124	 0.068210	 4.098750	 30
good125	 0.060894	 5.417964	 30
good126	 0.066274	 195.908815	 30
good127	 0.055178	 100.402911	 30
good128	 0.061255	 12.484151	 30
good129	 0.060238	 6.986158	 30
good130	 0.055015	 16.518965	 30
good131	 0.067653	 3.484537	 30
good132	 0.069803	 17.294215	 30
good133	 0.064130	 25.605707	 30
good134	 0.058289	 9.100017	 30
good135	 0.059529	 13.440065	 30
good136	 0.059571	 7.609934	 30
good137	 0.041992	 7.210221	 30
good138	 0.057827	 3.401226	 30
good139	 0.063674	 18.232916	 30
good140	 0.059693	 9.348621	 30
good141	 0.066395	 16.067737	 30
good142	 0.062282	 18.230834	 30
good143	 0.065268	 10.154870	 30
good144	 0.058146	 4.425112	 30
good145	 0.064116	 8.371360	 30
good146	 0.058239	 4.791256	 30
good147	 0.058537	 12.444591	 30
good148	 0.058824	 7.978453	 30
good149	 0.064974	 47.576537	 30
good150	 0.054315	 3.751190	 30
good151	 0.063179	 36.800763	 30
good152	 0.066327	 20.272410	 30
good153	 0.083794	 5.856880	 30
good154	 0.038187	 457.666367	 30
good155	 0.070887	 5.648068	 30
good156	 0.064784	 7.791607	 30
good157	 0.056951	 5.281857	 30
good158	 0.056249	 11.844838	 30
good159	 0.036502	 2.500036	 30
good160	 0.039460	 5.919545	 30
good161	 0.051164	 3.027333	 30
good162	 0.038392	 4.991981	 30
good163	 0.037024	 2.544771	 30
good164	 0.061861	 9.615075	 30
good165	 0.074700	 4.949115	 30
good166	 0.041410	 4.524932	 30
good167	 0.070346	 7.098606	 30
good168	 0.067370	 9.345941	 30
good169	 0.060371	 4.730902	 30
good170	 0.040885	 4.246175	 30
good171	 0.072719	 12.463962	 30
good172	 0.058744	 9.050775	 30
good173	 0.058006	 16.097105	 30
good174	 0.064615	 16.042706	 30
good175	 0.041938	 2.928120	 30
good176	 0.041559	 9.861292	 30
good177	 0.040916	 27.210553	 30
good178	 0.040919	 14.177685	 30
good179	 0.055569	 5.813169	 30
good180	 0.062167	 8.796407	 30
good181	 0.039405	 73.308467	 30
good182	 0.039298	 31.675719	 30
good183	 0.061406	 27.556859	 30
good184	 0.037103	 3.125789	 30
good185	 0.058126	 29.816381	 30
good186	 0.035562	 10.687774	 30
good187	 0.039916	 3.134449	 30
good188	 0.043160	 5.236974	 30
good189	 0.043267	 3.878969	 30
good190	 0.037464	 3.118060	 30
good191	 0.044924	 6.287649	 30
good192	 0.040021	 10.964930	 30
good193	 0.058012	 17.728824	 30
good194	 0.041865	 105.063436	 30
good195	 0.050632	 28.416614	 30
good196	 0.056222	 12.380662	 30
good197	 0.060342	 4.586029	 30
good198	 0.058865	 27.465413	 30
good199	 0.056469	 6.614587	 30
good200	 0.061914	 4.093515	 30
good201	 0.064576	 4.916415	 30
good202	 0.069565	 10.333531	 30
good203	 0.064794	 12.853982	 30
good204	 0.056015	 9.647580	 30
good205	 0.059833	 9.885116	 30
good206	 0.064995	 26.972773	 30
good207	 0.062883	 7.270015	 30
good208	 0.060431	 3.954688	 30
good209	 0.056338	 5.214433	 30
good210	 0.057680	 40.753887	 30
bad2	 0.059818	 0.005483	 30
good211	 0.068189	 5.202403	 30
good212	 0.064676	 9.324961	 30
good213	 0.063386	 6.844497	 30
good214	 0.087648	 4.386035	 30
good215	 0.056099	 18.088677	 30
good216	 0.038211	 13.236197	 30
good217	 0.042631	 13.436242	 30
good218	 0.041122	 5.761332	 30
good219	 0.040540	 2.467558	 30
good220	 0.039396	 31.140851	 30
good221	 0.036451	 10.526419	 30
good222	 0.037064	 2.864478	 30
good223	 0.045857	 11.234509	 30
good224	 0.036393	 16.106930	 30
good225	 0.066891	 18.673061	 30
good226	 0.041408	 5.296402	 30
good227	 0.037967	 7.284812	 30
good228	 0.042235	 2.789110	 30
good229	 0.041624	 2.544144	 30
good230	 0.040180	 5.029817	 30
good231	 0.059563	 8.684489	 30
good232	 0.058573	 4.961052	 30
good233	 0.055155	 5.914832	 30
good234	 0.060545	 6.575568	 30
good235	 0.042366	 3.894212	 30
good236	 0.037331	 4.148179	 30
good237	 0.036746	 11.206432	 30
good238	 0.048115	 6.392884	 30
good239	 0.040272	 6.087635	 30
good240	 0.036956	 3.007931	 30
good241	 0.037636	 4.449388	 30
good242	 0.046329	 3.679068	 30
good243	 0.036223	 3.078058	 30
good244	 0.038442	 4.028259	 30
good245	 0.037285	 3.080184	 30
good246	 0.063704	 5.167531	 30
good247	 0.069344	 22.186865	 30
good248	 0.074724	 3.132619	 30
bad3	 0.061349	 0.016746	 30
good249	 0.056225	 10.133769	 30
good250	 0.038258	 6.263634	 30
good251	 0.040506	 6.226719	 30
good252	 0.036528	 8.644911	 30
good253	 0.061570	 21.899775	 30
good254	 0.057866	 4.390792	 30
good255	 0.083328	 5.064812	 30
good256	 0.060783	 8.604185	 30
good257	 0.075010	 5.733333	 30
good258	 0.055865	 5.537366	 30
good259	 0.055534	 12.477741	 30
good260	 0.063629	 5.876761	 30
good261	 0.055955	 5.276775	 30
good262	 0.062909	 13.447911	 30
good263	 0.069865	 4.458994	 30
good264	 0.076351	 6.205365	 30
good265	 0.068755	 7.902262	 30
good266	 0.055227	 6.635061	 30
good267	 0.058506	 18.806563	 30
good268	 0.061717	 12.776436	 30
good269	 0.055783	 4.000631	 30
good270	 0.070370	 5.716143	 30
good271	 0.080270	 3.898367	 30
good272	 0.060664	 15.884620	 30
good273	 0.056471	 4.879192	 30
bad4	 0.066745	 0.023707	 30
good274	 0.065901	 14.098440	 30
good275	 0.061713	 9.802251	 30
good276	 0.055998	 3.282406	 30
good277	 0.063365	 23.629215	 30
good278	 0.058840	 13.027670	 30
good279	 0.068452	 7.012975	 30
good280	 0.057801	 7.582849	 30
good281	 0.060275	 5.550343	 30
good282	 0.066309	 4.975576	 30
good283	 0.035642	 37.484808	 30
good284	 0.053222	 11.272621	 30
good285	 0.045555	 5.704935	 30
good286	 0.035980	 3.170184	 30
good287	 0.047691	 20.261062	 30
good288	 0.056802	 4.303438	 30
good289	 0.041417	 3.693598	 30
good290	 0.035982	 3.246971	 30
good291	 0.070604	 6.450984	 30
good292	 0.062301	 5.855822	 30
good293	 0.065714	 17.839079	 30
good294	 0.040417	 3.981171	 30
good295	 0.039582	 3.462205	 30
good296	 0.044160	 3.301147	 30
good297	 0.037294	 8.984960	 30
good298	 0.037717	 3.394474	 30
good299	 0.050272	 3.222806	 30
good300	 0.040029	 4.953725	 30
good301	 0.063118	 8.319959	 30
good302	 0.037635	 2.801811	 30
good303	 0.044361	 120.843524	 30
good304	 0.042099	 5.812440	 30
good305	 0.039252	 3.399075	 30
good306	 0.039382	 203.467639	 30
good307	 0.040952	 41.098165	 30
good308	 0.046026	 5.966808	 30
good309	 0.062983	 9.349687	 30
good310	 0.038122	 4.270081	 30
good311	 0.036631	 3.265132	 30
good312	 0.058133	 8.142199	 30
good313	 0.057233	 4.999888	 30
good314	 0.039619	 3.017288	 30
good315	 0.063417	 7.748738	 30
good316	 0.061598	 18.450365	 30
good317	 0.042456	 3.437676	 30
good318	 0.044311	 9.790754	 30
good319	 0.055317	 4.738784	 30
good320	 0.055941	 12.112460	 30
good321	 0.056204	 4.431845	 30
good322	 0.057717	 110.507327	 30
good323	 0.041070	 7.906778	 30
good324	 0.039207	 17.855472	 30
good325	 0.037079	 1467.944024	 30
good326	 0.065601	 7.685300	 30
good327	 0.055473	 6.036433	 30
good328	 0.087033	 5.997107	 30
good329	 0.068618	 11.588419	 30
good330	 0.062835	 89.183297	 30
good331	 0.077703	 6.999040	 30
good332	 0.057837	 5.567957	 30
good333	 0.058273	 21.089066	 30
good334	 0.057378	 4.085830	 30
good335	 0.038412	 6.983517	 30
good336	 0.038993	 5.734106	 30
good337	 0.037791	 13.632358	 30
good338	 0.075104	 13.092668	 30
good339	 0.057781	 3.944062	 30
good340	 0.057484	 27.848062	 30
good341	 0.086417	 13.929538	 30
good342	 0.057553	 9.875428	 30
good343	 0.055507	 3.317968	 30
good344	 0.037613	 95.117541	 30
good345	 0.046921	 371.193162	 30
good346	 0.046110	 8.922445	 30
good347	 0.040766	 42.311299	 30
good348	 0.038336	 69.935438	 30
good349	 0.038891	 26.194767	 30
good350	 0.043070	 3.691586	 30
good351	 0.067039	 4.637289	 30
good352	 0.038235	 3.320337	 30
good353	 0.038101	 25.200858	 30
bad5	 0.036210	 0.002386	 30
good354	 0.038773	 8.714068	 30
good355	 0.039229	 7.846591	 30
good356	 0.038346	 7.085747	 30
good357	 0.044863	 18.373130	 30
good358	 0.060281	 32.214147	 30
good359	 0.057194	 5.181803	 30
good360	 0.055152	 124.580591	 30
good361	 0.053375	 12.458061	 30
good362	 0.058252	 6.193795	 30
good363	 0.055881	 4.702645	 30
good364	 0.057340	 9.573265	 30
good365	 0.047714	 2.886374	 30
good366	 0.041257	 7.833470	 30
good367	 0.045051	 4.428617	 30
good368	 0.042741	 9.033185	 30
good369	 0.038891	 3.727167	 30
good370	 0.040918	 16.216907	 30
good371	 0.040087	 5.253300	 30
good372	 0.047125	 3.811863	 30
good373	 0.061723	 4.021121	 30
good374	 0.048884	 8.489625	 30
good375	 0.051090	 5.031073	 30
good376	 0.055955	 8.202950	 30
good377	 0.082011	 6.532905	 30
good378	 0.045300	 39.484766	 30
good379	 0.067144	 7.220539	 30
good380	 0.065538	 6.178181	 30
good381	 0.063655	 11.935285	 30
good382	 0.042986	 6.104740	 30
good383	 0.056451	 44.946411	 30
good384	 0.054911	 3.478064	 30
good385	 0.057298	 17.648917	 30
good386	 0.082737	 30.574182	 30
good387	 0.043468	 9.606565	 30
good388	 0.057109	 3.044608	 30
good389	 0.040214	 20.142226	 30
good390	 0.056938	 4.215568	 30
good391	 0.065858	 5.887136	 30
good392	 0.063353	 15.680714	 30
good393	 0.042743	 5.220266	 30
good394	 0.075142	 8.584523	 30
good395	 0.060300	 11.602293	 30
good396	 0.055173	 9.852892	 30
good397	 0.071010	 46.195420	 30
good398	 0.037653	 3.676311	 30
good399	 0.037706	 4.403565	 30
good400	 0.038846	 2.942052	 30
good401	 0.046163	 3.663159	 30
good402	 0.039842	 9.125221	 30
good403	 0.058070	 17.686922	 30
good404	 0.049673	 3.022778	 30
good405	 0.039279	 5.219607	 30
good406	 0.041334	 13.382279	 30
good407	 0.063321	 6.883608	 30
good408	 0.040997	 3.761257	 30
good409	 0.041944	 8.368697	 30
good410	 0.037232	 6.481553	 30
good411	 0.038636	 11.593548	 30
good412	 0.058403	 4.623819	 30
good413	 0.055181	 38.006105	 30
good414	 0.047529	 29.660458	 30
good415	 0.059231	 20.585754	 30
good416	 0.061771	 6.631240	 30
good417	 0.092787	 32.394723	 30
good418	 0.035293	 30.535110	 30
good419	 0.066885	 5.636884	 30
good420	 0.054022	 6.225572	 30
good421	 0.065409	 25.587974	 30
good422	 0.062754	 4.027771	 30
good423	 0.060590	 5.649096	 30
good424	 0.079477	 116.189045	 30
good425	 0.037875	 4.674327	 30
good426	 0.058578	 4.110263	 30
good427	 0.074077	 10.229029	 30
good428	 0.070859	 13.018889	 30
good429	 0.057216	 4.877949	 30
good430	 0.073341	 17.929518	 30
good431	 0.069306	 12.760131	 30
good432	 0.076642	 12.449177	 30
good433	 0.072526	 23.440430	 30
good434	 0.061401	 156.897582	 30
good435	 0.078408	 4.915509	 30
good436	 0.066066	 5.286402	 30
good437	 0.058779	 32.241271	 30
good438	 0.068571	 146.710378	 30
good439	 0.038450	 57.308942	 30
good440	 0.039099	 3.826257	 30
good441	 0.051322	 12.774175	 30
good442	 0.043664	 3.309172	 30
good443	 0.046238	 3.279348	 30
good444	 0.041446	 3.621962	 30
good445	 0.046636	 9.255890	 30
good446	 0.044544	 5.967222	 30
good447	 0.039096	 19.506854	 30
good448	 0.037751	 7.149994	 30
good449	 0.049168	 32.969919	 30
good450	 0.041435	 3.668164	 30
good451	 0.061179	 5.161479	 30
good452	 0.064407	 7.323647	 30
good453	 0.039292	 15.403928	 30
good454	 0.039271	 4.295444	 30
good455	 0.042830	 6.215874	 30
good456	 0.040193	 7.259006	 30
good457	 0.035909	 4.308529	 30
good458	 0.040604	 9.576446	 30
good459	 0.055545	 6.274355	 30
good460	 0.048936	 9.035152	 30
good461	 0.071927	 13.288929	 30
good462	 0.054294	 3.394707	 30
good463	 0.054631	 3.042135	 30
good464	 0.066511	 26.725944	 30
good465	 0.056616	 12.077498	 30
good466	 0.038067	 5.616541	 30
good467	 0.072199	 5.263115	 30
good468	 0.061013	 10.723233	 30
good469	 0.060147	 13.468149	 30
good470	 0.060060	 4.445933	 30
good471	 0.043625	 13.889756	 30
good472	 0.064096	 20.199690	 30
good473	 0.038678	 3.881396	 30
good474	 0.058270	 4.209408	 30
good475	 0.071360	 5.034279	 30
good476	 0.038966	 6.428915	 30
good477	 0.036993	 6.781144	 30
good478	 0.057156	 5.124107	 30
good479	 0.054201	 2.662089	 30
good480	 0.047110	 5.972940	 30
good481	 0.065383	 6.326427	 30
good482	 0.061148	 19.190571	 30
good483	 0.037339	 2.970966	 30
good484	 0.047664	 5.642006	 30
good485	 0.050289	 35.139373	 30
good486	 0.060180	 13.565016	 30
good487	 0.068063	 6.387823	 30
good488	 0.063345	 9.061351	 30
good489	 0.066651	 36.485255	 30
good490	 0.054710	 4.947304	 30
good491	 0.066668	 6.271730	 30
good492	 0.072940	 35.717537	 30
good493	 0.059433	 5.369607	 30
good494	 0.058915	 54.245000	 30
good495	 0.060146	 48.701443	 30
good496	 0.075703	 51.781095	 30
good497	 0.062313	 7.183552	 30
good498	 0.068044	 21.176665	 30
good499	 0.044210	 4.736305	 30
good500	 0.062056	 9.519604	 30
good501	 0.069183	 4.143833	 30
good502	 0.044473	 7.242729	 30
good503	 0.041525	 6.111964	 30
good504	 0.037482	 18.695412	 30
good505	 0.056188	 3.636214	 30
good506	 0.064140	 20.887611	 30
good507	 0.059223	 4.211834	 30
good508	 0.042447	 15.464092	 30
good509	 0.057946	 3.571834	 30
good510	 0.062468	 7.609919	 30
good511	 0.039844	 10.035923	 30
good512	 0.038347	 5.545113	 30
bad6	 0.059692	 0.002852	 30
good513	 0.052582	 3.431290	 30
good514	 0.076044	 29.597879	 30
good515	 0.057228	 4.728578	 30
good516	 0.064830	 26.617388	 30
good517	 0.057200	 5.964684	 30
good518	 0.060603	 7.628369	 30
good519	 0.058595	 103.072278	 30
good520	 0.039737	 6.230203	 30
good521	 0.039249	 14.221393	 30
good522	 0.040097	 7.529335	 30
good523	 0.041537	 2.749517	 30
good524	 0.040948	 28.501891	 30
good525	 0.074261	 14.205132	 30
good526	 0.066447	 10.460603	 30
good527	 0.064002	 7.612457	 30
good528	 0.065951	 5.366755	 30
good529	 0.066461	 897.870960	 30
good530	 0.053239	 16.289731	 30
good531	 0.054218	 5.265916	 30
good532	 0.059780	 4.927649	 30
good533	 0.046361	 11.362697	 30
good534	 0.041093	 17.324223	 30
good535	 0.043888	 6.027010	 30
good536	 0.054454	 7.771419	 30
good537	 0.057157	 3.607112	 30
good538	 0.060483	 23.308638	 30
good539	 0.036451	 7.693441	 30
good540	 0.043290	 89.198177	 30
good541	 0.037197	 2.656571	 30
good542	 0.057622	 3.518295	 30
good543	 0.035600	 83.650304	 30
good544	 0.034693	 5.175124	 30
good545	 0.049436	 2.472257	 30
good546	 0.036463	 21.839448	 30
good547	 0.050321	 3.455018	 30
good548	 0.054850	 6.270494	 30
good549	 0.041029	 4.481627	 30
good550	 0.040503	 301.808285	 30
good551	 0.066538	 9.143293	 30
good552	 0.038653	 8.058136	 30
good553	 0.041488	 6.884136	 30
good554	 0.046699	 9.762928	 30
good555	 0.035721	 2.978798	 30
good556	 0.036109	 11.062722	 30
good557	 0.041981	 3.966787	 30
good558	 0.040962	 3.470765	 30
good559	 0.044793	 5.674968	 30
good560	 0.035404	 3.167958	 30
good561	 0.052272	 9.528210	 30
good562	 0.041888	 97.707199	 30
good563	 0.051862	 5.645197	 30
good564	 0.051969	 3.920269	 30
good565	 0.040744	 20.518731	 30
good566	 0.033719	 2.179769	 30
good567	 0.038803	 3.465419	 30
good568	 0.034360	 4.620240	 30
good569	 0.048397	 8.681792	 30
good570	 0.031475	 7.885727	 30
good571	 0.033200	 5.240112	 30
good572	 0.031534	 3.061021	 30
good573	 0.032381	 4.066112	 30
good574	 0.032472	 12.986041	 30
good575	 0.036133	 4.333929	 30
good576	 0.032856	 3.947954	 30
good577	 0.031101	 3.656153	 30
good578	 0.043492	 4.440003	 30
good579	 0.034961	 22.769431	 30
good580	 0.036374	 21.285343	 30
good581	 0.035074	 5.778538	 30
good582	 0.037561	 257.656472	 30
good583	 0.038526	 7.612371	 30
good584	 0.036895	 3.121269	 30
good585	 0.032323	 3.770413	 30
good586	 0.036324	 3.928259	 30
good587	 0.037152	 4.673440	 30
good588	 0.032944	 444.063768	 30
good589	 0.029385	 2.996707	 30
good590	 0.034462	 7.818497	 30
good591	 0.035839	 18.674795	 30
good592	 0.032775	 7.431360	 30
good593	 0.032243	 6.110056	 30
good594	 0.036975	 14.249240	 30
good595	 0.030781	 9.951176	 30
good596	 0.030255	 4.399681	 30
good597	 0.032967	 4.803332	 30
good598	 0.040115	 4.351356	 30
good599	 0.034933	 5.856766	 30
good600	 0.032542	 2.547961	 30
good601	 0.029272	 2.946943	 30
good602	 0.030378	 4.905137	 30
bad7	 0.029013	 0.006939	 30
good603	 0.032296	 49.664195	 30
good604	 0.035158	 2.806022	 30
good605	 0.029180	 3.085185	 30
good606	 0.031718	 12.809494	 30
good607	 0.033988	 4.570146	 30
good608	 0.030503	 41.684588	 30
good609	 0.033313	 3.909767	 30
good610	 0.030201	 6.222317	 30
good611	 0.035394	 15.380676	 30
good612	 0.029556	 5.292932	 30
good613	 0.037842	 3.075128	 30
good614	 0.030884	 3.545423	 30
good615	 0.030457	 3.778999	 30
good616	 0.034594	 4.193272	 30
good617	 0.031667	 5.587526	 30
good618	 0.030393	 13.128661	 30
good619	 0.033345	 145.920550	 30
good620	 0.035987	 460.278551	 30
good621	 0.032788	 2.631523	 30
bad8	 0.029055	 0.004371	 30
good622	 0.030473	 3.116941	 30
good623	 0.033228	 7.827439	 30
good624	 0.029380	 102.835962	 30
good625	 0.031089	 3.557326	 30
good626	 0.033367	 72.040209	 30
good627	 0.040582	 5.333290	 30
good628	 0.034292	 4.345672	 30
good629	 0.029370	 23.331252	 30
good630	 0.031525	 4.528733	 30
good631	 0.033410	 6.299751	 30
good632	 0.030538	 3.770800	 30
good633	 0.039303	 3.693499	 30
good634	 0.030961	 2.927755	 30
good635	 0.029357	 1.966624	 30
good636	 0.036252	 7.557947	 30
good637	 0.031187	 18.388381	 30
good638	 0.032703	 8.078710	 30
good639	 0.035133	 4.427407	 30
good640	 0.034027	 4.407333	 30
good641	 0.031713	 4.678472	 30
good642	 0.035863	 7.521011	 30
good643	 0.031065	 58.823702	 30
good644	 0.034853	 4.123660	 30
good645	 0.034188	 4.236354	 30
good646	 0.031102	 2.941943	 30
good647	 0.031075	 4.624217	 30
good648	 0.037946	 2.363026	 30
good649	 0.032883	 9.098775	 30
good650	 0.039506	 5.542929	 30
good651	 0.033933	 2.380925	 30
good652	 0.030924	 6.514556	 30
good653	 0.030640	 3.909933	 30
good654	 0.037053	 4.590303	 30
good655	 0.033871	 4.087822	 30
good656	 0.030696	 8.459079	 30
good657	 0.033511	 14.461566	 30
good658	 0.032435	 9.158447	 30
good659	 0.047088	 6.832848	 30
good660	 0.033159	 5.452925	 30
good661	 0.030449	 11.838667	 30
good662	 0.036412	 4.969326	 30
good663	 0.032992	 11.022238	 30
good664	 0.035074	 26.362943	 30
good665	 0.030708	 13.016276	 30
good666	 0.030359	 4.078539	 30
good667	 0.032319	 4.324706	 30
good668	 0.031972	 7.409897	 30
good669	 0.032400	 5.200884	 30
good670	 0.031968	 3.331394	 30
good671	 0.029794	 8.720281	 30
good672	 0.032247	 9.534075	 30
good673	 0.030099	 3.070160	 30
good674	 0.036280	 73.509074	 30
good675	 0.030724	 10.021662	 30
good676	 0.030661	 4.202554	 30
good677	 0.029908	 4.068811	 30
good678	 0.032297	 5.016945	 30
good679	 0.033787	 3.257551	 30
good680	 0.034925	 3.449463	 30
good681	 0.030954	 66.488682	 30
good682	 0.031801	 11.492227	 30
good683	 0.036325	 20.711775	 30
good684	 0.035614	 3.984295	 30
good685	 0.037615	 3.669809	 30
good686	 0.035323	 4.001595	 30
good687	 0.034182	 5.938891	 30
good688	 0.032098	 4.066402	 30
good689	 0.031762	 4.510964	 30
good690	 0.029943	 5.132455	 30
good691	 0.037171	 27.246154	 30
good692	 0.029619	 741.844284	 30
good693	 0.037848	 2.465915	 30
good694	 0.040532	 3.506016	 30
good695	 0.036979	 3.521733	 30
good696	 0.034764	 5.905472	 30
good697	 0.030000	 2.682876	 30
good698	 0.033612	 18.203152	 30
good699	 0.035742	 12.499437	 30
good700	 0.030844	 4.695364	 30
good701	 0.039362	 4.744224	 30
bad9	 0.035989	 0.003131	 30
good702	 0.045725	 82.908559	 30
good703	 0.040099	 3.817691	 30
good704	 0.037184	 5.946987	 30
good705	 0.033556	 3.034438	 30
good706	 0.031546	 14.082138	 30
good707	 0.032463	 3.077152	 30
good708	 0.037522	 9.278281	 30
good709	 0.030277	 9.095317	 30
good710	 0.035697	 3.026384	 30
good711	 0.030206	 2.767571	 30
good712	 0.036851	 4.526410	 30
good713	 0.033433	 10.003967	 30
good714	 0.033153	 18.991985	 30
good715	 0.037898	 19.813813	 30
good716	 0.037425	 21.181104	 30
good717	 0.031421	 15.115344	 30
bad10	 0.032673	 0.003263	 30
good718	 0.041476	 7.305129	 30
good719	 0.035426	 2.864165	 30
good720	 0.033247	 3.587631	 30
good721	 0.032409	 4.640855	 30
good722	 0.032443	 3.590430	 30
good723	 0.033112	 35.445638	 30
good724	 0.031313	 37.610428	 30
good725	 0.036496	 12.908493	 30
good726	 0.043021	 7.367906	 30
good727	 0.033030	 3.818247	 30
good728	 0.035831	 13.744406	 30
good729	 0.044679	 63.866850	 30
good730	 0.036892	 11.961433	 30
good731	 0.057104	 83.662871	 30
good732	 0.063855	 3.702502	 30
good733	 0.043156	 22.306066	 30
good734	 0.041436	 8.004481	 30
good735	 0.050963	 4.369433	 30
good736	 0.058620	 6.804905	 30
good737	 0.038199	 4.718567	 30
good738	 0.067465	 8.348470	 30
good739	 0.072861	 142.157168	 30
good740	 0.061215	 14.415298	 30
good741	 0.061773	 4.047708	 30
good742	 0.059139	 7.899139	 30
good743	 0.065952	 14.227223	 30
good744	 0.064374	 10.110815	 30
good745	 0.062847	 9.624717	 30
good746	 0.094479	 142.922336	 30
good747	 0.066102	 4.549816	 30
good748	 0.084081	 23.984518	 30
good749	 0.084133	 13.602879	 30
good750	 0.153642	 4.908622	 30
good751	 0.127469	 247.666177	 30
good752	 0.143001	 4.860468	 30
good753	 0.073274	 7.803656	 30
good754	 0.076421	 19.787038	 30
good755	 0.178261	 23.177366	 30
bad11	 0.151798	 0.005678	 30
good756	 0.200809	 17.374626	 30
good757	 0.155202	 6.286463	 30
good758	 0.139425	 11.736571	 30
good759	 0.100059	 22.186533	 30
good760	 0.198936	 57.397739	 30
good761	 0.135293	 223.845835	 30
good762	 0.156226	 17.217376	 30
good763	 0.100393	 26.300587	 30
good764	 0.109157	 17.863182	 30
good765	 0.186230	 14.087683	 30
good766	 0.071453	 4.530037	 30
good767	 0.182083	 6.202007	 30
good768	 0.178762	 187.283211	 30
good769	 0.067740	 7.389712	 30
good770	 0.073033	 19.149508	 30
good771	 0.078988	 45.806868	 30
good772	 0.220721	 11.782336	 30
good773	 0.076738	 13.267025	 30
good774	 0.070908	 24.938341	 30
good775	 0.147165	 8.078969	 30
good776	 0.083549	 7.439500	 30
good777	 0.173551	 17.778530	 30
good778	 0.079231	 19.908749	 30
good779	 0.102202	 5.712401	 30
good780	 0.082541	 15.930798	 30
good781	 0.237866	 20.409653	 30
good782	 0.070578	 13.778395	 30
good783	 0.081461	 11.579996	 30
good784	 0.185270	 16.882212	 30
good785	 0.162820	 21.326959	 30
good786	 0.076161	 14.105731	 30
good787	 0.232586	 43.699698	 30
good788	 0.070603	 37.655455	 30
good789	 0.168490	 17.732370	 30
good790	 0.188438	 8.814596	 30
good791	 0.166849	 23.211965	 30
good792	 0.222250	 7.807103	 30
good793	 0.071065	 7.667506	 30
good794	 0.076587	 7.226586	 30
good795	 0.134363	 18.923066	 30
good796	 0.188509	 11.095211	 30
good797	 0.214698	 5.468084	 30
good798	 0.084582	 10.439915	 30
bad12	 0.194667	 0.048189	 30
good799	 0.150672	 9.130979	 30
good800	 0.072213	 5.289719	 30
good801	 0.106912	 5.328767	 30
good802	 0.086222	 13.364225	 30
good803	 0.220750	 137.524157	 30
good804	 0.116982	 16.474840	 30
good805	 0.234851	 33.634496	 30
good806	 0.071118	 10.223466	 30
good807	 0.067455	 4.958615	 30
good808	 0.111098	 7.713086	 30
good809	 0.087613	 12.624857	 30
good810	 0.073479	 7.732459	 30
good811	 0.141960	 7.295287	 30
good812	 0.167773	 4.592464	 30
good813	 0.124418	 7.739600	 30
good814	 0.173482	 14.926376	 30
good815	 0.081352	 51.709532	 30
good816	 0.133127	 6.917057	 30
good817	 0.072772	 10.488005	 30
good818	 0.139257	 86.287894	 30
good819	 0.074372	 19.445835	 30
good820	 0.082015	 10.335241	 30
good821	 0.073980	 35.799963	 30
good822	 0.072141	 6.168982	 30
good823	 0.090357	 5.226344	 30
good824	 0.077844	 6.195155	 30
good825	 0.075391	 4.330540	 30
good826	 0.069254	 27.493298	 30
good827	 0.078918	 39.958049	 30
good828	 0.074398	 5.102973	 30
good829	 0.075840	 13.794002	 30
good830	 0.068798	 5.656052	 30
good831	 0.078584	 26.580152	 30
good832	 0.076561	 11.466441	 30
good833	 0.072700	 10.679498	 30
good834	 0.084128	 3.865730	 30
good835	 0.073559	 8.854887	 30
good836	 0.074848	 5.515330	 30
good837	 0.071213	 17.776638	 30
good838	 0.076342	 204.139765	 30
good839	 0.079621	 18.924798	 30
good840	 0.075183	 13.224718	 30
good841	 0.079505	 8.783287	 30
good842	 0.095752	 3.593752	 30
good843	 0.084255	 7.414659	 30
good844	 0.108314	 6.039878	 30
good845	 0.103700	 14.418050	 30
good846	 0.082086	 8.154854	 30
good847	 0.068354	 5.193229	 30
good848	 0.074607	 36.299045	 30
good849	 0.078969	 16.861939	 30
good850	 0.077109	 7.712822	 30
good851	 0.091836	 9.236994	 30
good852	 0.072381	 15.420054	 30
good853	 0.077493	 4.824688	 30
good854	 0.079330	 24.521487	 30
good855	 0.076963	 39.696952	 30
good856	 0.103318	 51.138328	 30
good857	 0.071315	 5.182819	 30
good858	 0.081745	 5.362371	 30
good859	 0.075534	 4.050806	 30
good860	 0.073935	 10.793956	 30
good861	 0.093867	 8.674571	 30
good862	 0.085914	 5.550931	 30
good863	 0.067651	 3.614813	 30
good864	 0.072471	 4.024900	 30
good865	 0.077518	 7.996314	 30
good866	 0.069693	 3.768650	 30
good867	 0.073080	 4.998886	 30
good868	 0.073461	 8.205823	 30
good869	 0.089601	 3.727925	 30
good870	 0.078164	 6.338416	 30
good871	 0.069985	 4.871740	 30
good872	 0.076201	 18.840578	 30
good873	 0.081923	 79.918291	 30
good874	 0.071220	 20.801939	 30
good875	 0.116706	 25.525884	 30
good876	 0.075970	 8.381009	 30
good877	 0.092760	 10.389904	 30
good878	 0.083890	 9.365850	 30
good879	 0.076744	 7.231866	 30
good880	 0.083222	 6.010491	 30
good881	 0.082803	 18.111647	 30
good882	 0.077041	 10.593571	 30
good883	 0.074101	 6.903990	 30
good884	 0.072337	 21.744452	 30
good885	 0.068830	 6.397237	 30
good886	 0.092631	 16.078252	 30
good887	 0.081564	 56.901942	 30
good888	 0.078002	 4.103379	 30
good889	 0.071576	 17.644778	 30
good890	 0.071782	 4.350152	 30
good891	 0.069755	 11.921339	 30
good892	 0.069909	 8.105700	 30
good893	 0.075613	 6.212088	 30
good894	 0.083785	 4.535251	 30
good895	 0.075630	 6.850458	 30
good896	 0.072358	 5.587254	 30
good897	 0.094676	 13.266661	 30
good898	 0.076115	 10.092144	 30
good899	 0.075732	 5.599489	 30
good900	 0.086927	 4.946708	 30
good901	 0.082611	 14.537851	 30
good902	 0.099019	 6.035245	 30
good903	 0.079636	 24.351378	 30
good904	 0.077816	 4.852973	 30
good905	 0.073791	 19.123937	 30
good906	 0.085890	 10.429647	 30
good907	 0.082222	 4.613841	 30
good908	 0.069527	 5.488243	 30
good909	 0.075580	 4.405364	 30
good910	 0.071724	 22.238571	 30
good911	 0.074876	 6.747210	 30
good912	 0.074768	 11.757770	 30
good913	 0.078755	 28.330443	 30
good914	 0.074177	 5.014541	 30
good915	 0.103466	 5.355800	 30
good916	 0.075375	 20.972886	 30
good917	 0.083225	 13.960663	 30
good918	 0.089455	 6.296624	 30
good919	 0.077620	 4.195631	 30
good920	 0.084841	 5.119102	 30
good921	 0.072179	 17.072959	 30
good922	 0.105810	 15.216383	 30
good923	 0.082860	 8.537529	 30
good924	 0.074416	 9.360150	 30
good925	 0.068953	 45.361806	 30
good926	 0.071157	 5.345999	 30
good927	 0.077295	 26.742333	 30
good928	 0.075378	 13.472421	 30
good929	 0.071488	 8.321990	 30
good930	 0.082322	 4.746304	 30
good931	 0.091008	 12.158546	 30
good932	 0.074948	 4.170621	 30
good933	 0.076219	 7.009683	 30
good934	 0.080560	 6.088339	 30
good935	 0.081184	 12.638012	 30
good936	 0.078149	 28.164022	 30
good937	 0.082511	 24.383377	 30
good938	 0.077284	 7.707022	 30
good939	 0.072071	 5.593363	 30
good940	 0.071984	 31.850206	 30
good941	 0.071049	 11.205906	 30
good942	 0.089605	 174.766136	 30
good943	 0.083691	 4.475215	 30
good944	 0.088349	 10.279491	 30
good945	 0.090624	 6.477399	 30
good946	 0.079102	 6.612155	 30
good947	 0.074769	 7.264905	 30
good948	 0.067126	 59.901383	 30
good949	 0.081915	 6.973937	 30
good950	 0.082134	 8.561078	 30
good951	 0.072573	 13.272926	 30
good952	 0.076879	 5.194281	 30
good953	 0.072386	 5.064640	 30
good954	 0.076445	 37.516752	 30
good955	 0.082573	 4.915620	 30
good956	 0.070960	 6.140825	 30
good957	 0.078122	 4.874653	 30
good958	 0.078245	 17.940905	 30
good959	 0.084447	 4.934728	 30
good960	 0.084818	 15.218818	 30
good961	 0.084319	 7.585212	 30
good962	 0.088772	 11.307496	 30
good963	 0.075575	 5.126392	 30
good964	 0.074814	 7.378966	 30
good965	 0.072455	 24.301121	 30
good966	 0.080156	 14.140355	 30
good967	 0.076884	 8.795738	 30
good968	 0.082665	 43.752880	 30
good969	 0.076541	 10.372378	 30
good970	 0.071589	 283.181490	 30
good971	 0.075393	 9.259573	 30
good972	 0.082341	 45.247978	 30
good973	 0.080802	 8.954980	 30
good974	 0.070701	 6.400343	 30
good975	 0.073642	 366.614502	 30
good976	 0.043586	 3.321259	 30
good977	 0.041803	 3.715348	 30
good978	 0.066013	 17.935330	 30
good979	 0.064548	 4.348930	 30
good980	 0.068686	 10.448848	 30
good981	 0.063461	 5.189880	 30
good982	 0.069243	 4.374063	 30
good983	 0.070647	 7.739801	 30
good984	 0.068348	 4.454597	 30
good985	 0.064319	 414.913984	 30
good986	 0.063025	 12.406581	 30
good987	 0.066171	 10.270529	 30
good988	 0.082139	 7.583814	 30


==> results-5k-15k-40.txt <==
GAME 	  PMP   	 BRIM 	  META
good1	 0.059022	 30.076990	 40
good2	 0.048327	 7.930885	 40
good3	 0.051390	 22.736239	 40
good4	 0.060236	 43.138196	 40
good5	 0.080457	 1116.131065	 40
good6	 0.058630	 51.570245	 40
good7	 0.082263	 23.371282	 40
good8	 0.080082	 8.749549	 40
good9	 0.055125	 4.719286	 40
good10	 0.063862	 10.140580	 40
good11	 0.051605	 9.356665	 40
good12	 0.105860	 10.014645	 40
good13	 0.056747	 8.012582	 40
good14	 0.067900	 7.039214	 40
good15	 0.056706	 13.706187	 40
good16	 0.074996	 16.317608	 40
good17	 0.058693	 10.974155	 40
good18	 0.056407	 107.447992	 40
good19	 0.096164	 93.619246	 40
good20	 0.052725	 31.931278	 40
good21	 0.053982	 17.302786	 40
good22	 0.053558	 10.067738	 40
good23	 0.051751	 208.855074	 40
good24	 0.057152	 45.529483	 40
good25	 0.055651	 7.510524	 40
good26	 0.059603	 81.512497	 40
good27	 0.047139	 5.673837	 40
good28	 0.055378	 5.845396	 40
good29	 0.071477	 126.809762	 40
good30	 0.050565	 13.396270	 40
good31	 0.059914	 6.161499	 40
good32	 0.059621	 7.813280	 40
good33	 0.053773	 6.300186	 40
good34	 0.080452	 8.393569	 40
good35	 0.078639	 9.801251	 40
good36	 0.076487	 5.408394	 40
good37	 0.081915	 11.288496	 40
good38	 0.077941	 16.853498	 40
good39	 0.078226	 8.765350	 40
good40	 0.052981	 13.587233	 40
good41	 0.088716	 63.169474	 40
good42	 0.051193	 144.563385	 40
good43	 0.054554	 6.988436	 40
good44	 0.048372	 669.023918	 40
good45	 0.065687	 8.650258	 40
good46	 0.053431	 1096.019247	 40
good47	 0.045656	 12.878992	 40
good48	 0.047657	 4.925702	 40
good49	 0.057003	 8.248059	 40
good50	 0.046517	 19.598295	 40
good51	 0.047548	 11.965807	 40
good52	 0.045569	 32.739284	 40
good53	 0.050824	 9.380041	 40
good54	 0.047372	 51.931196	 40
good55	 0.048128	 11.789315	 40
good56	 0.062697	 24.112555	 40
good57	 0.058112	 13.197761	 40
good58	 0.047937	 6.430781	 40
good59	 0.047343	 5.802238	 40
good60	 0.048806	 36.873703	 40
good61	 0.047866	 7.350942	 40
good62	 0.046869	 12.844536	 40
good63	 0.053055	 6.806661	 40
good64	 0.050491	 6.356061	 40
good65	 0.048820	 6.035174	 40
good66	 0.048564	 8.854132	 40
good67	 0.054044	 6.406617	 40
good68	 0.080959	 6.741624	 40
good69	 0.051781	 186.253734	 40
good70	 0.047081	 6.797483	 40
good71	 0.045805	 21.017507	 40
good72	 0.051510	 9.629124	 40
good73	 0.047016	 6.453115	 40
good74	 0.049877	 7.671693	 40
good75	 0.053058	 7.029927	 40
good76	 0.071077	 9.173546	 40
good77	 0.048590	 449.455791	 40
good78	 0.048274	 30.709125	 40
good79	 0.045975	 4.474221	 40
good80	 0.046413	 11.918746	 40
good81	 0.057796	 19.903498	 40
good82	 0.050798	 57.849061	 40
good83	 0.048553	 9.333702	 40
good84	 0.050638	 10.828582	 40
good85	 0.047594	 11.591915	 40
good86	 0.056735	 8.464793	 40
good87	 0.057603	 8.820518	 40
good88	 0.050066	 12.767414	 40
good89	 0.049260	 39.550720	 40
good90	 0.053902	 12.558667	 40
good91	 0.046142	 5.199677	 40
good92	 0.045226	 6.700965	 40
good93	 0.053861	 7.289612	 40
good94	 0.052107	 4.793725	 40
good95	 0.054618	 13.070711	 40
good96	 0.041194	 10.491667	 40
good97	 0.045414	 183.176484	 40
good98	 0.050763	 7.932687	 40
good99	 0.050569	 4.836060	 40
good100	 0.052843	 4.083991	 40
good101	 0.046734	 37.559998	 40
good102	 0.084227	 14.548715	 40
good103	 0.048491	 16.166583	 40
good104	 0.050172	 11.234130	 40
good105	 0.069910	 6.958506	 40
good106	 0.056706	 6.328945	 40
good107	 0.050952	 396.289148	 40
good108	 0.075889	 11.311071	 40
good109	 0.095264	 16.038712	 40
good110	 0.057314	 5.314954	 40
good111	 0.054114	 20.525078	 40
good112	 0.066791	 53.930355	 40
good113	 0.059093	 29.080215	 40
good114	 0.087358	 10.061441	 40
good115	 0.091283	 13.006786	 40
good116	 0.052536	 40.598917	 40
good117	 0.052332	 11.940620	 40
good118	 0.059930	 8.787566	 40
good119	 0.055202	 6.385713	 40
good120	 0.058903	 6.429130	 40
good121	 0.061743	 6.901828	 40
good122	 0.052043	 16.856290	 40
good123	 0.051562	 20.330412	 40
good124	 0.074038	 12.332358	 40
good125	 0.054202	 32.426971	 40
good126	 0.050774	 12.363126	 40
good127	 0.060340	 8.372124	 40
good128	 0.050091	 16.146125	 40
good129	 0.053097	 6.951670	 40
good130	 0.048235	 22.002075	 40
good131	 0.051913	 18.492192	 40
good132	 0.082787	 8.065851	 40
good133	 0.052986	 36.530899	 40
good134	 0.077196	 7.959848	 40
good135	 0.050719	 5.124221	 40
good136	 0.077427	 8.481043	 40
good137	 0.052484	 6.993292	 40
good138	 0.059011	 13.430195	 40
good139	 0.051072	 37.693593	 40
good140	 0.048759	 15.068518	 40
good141	 0.052845	 11.893963	 40
good142	 0.058439	 10.464829	 40
good143	 0.078447	 42.093345	 40
good144	 0.049842	 20.022686	 40
good145	 0.059333	 11.197621	 40
good146	 0.073330	 17.586442	 40
good147	 0.085713	 15.961941	 40
good148	 0.078120	 12.204327	 40
good149	 0.050311	 30.300286	 40
good150	 0.070481	 12.599571	 40
good151	 0.058419	 14.595127	 40
good152	 0.055143	 6.550590	 40
good153	 0.052700	 7.063052	 40
good154	 0.056804	 11.058592	 40
good155	 0.063555	 4.562885	 40
good156	 0.055560	 7.263407	 40
good157	 0.053490	 7.535947	 40
good158	 0.057780	 8.271853	 40
good159	 0.049195	 9.843435	 40
good160	 0.063067	 12.622067	 40
good161	 0.054338	 10.255284	 40
good162	 0.051316	 8.376907	 40
good163	 0.081480	 8.340947	 40
good164	 0.077101	 9.410332	 40
good165	 0.092581	 9.106335	 40
good166	 0.080147	 6.561070	 40
good167	 0.091743	 21.352015	 40
good168	 0.053558	 9.613020	 40
good169	 0.050482	 6.383319	 40
good170	 0.053340	 67.602968	 40
good171	 0.054455	 9.950219	 40
better1	 0.062283	 0.088234	 40
good172	 0.061861	 8.379422	 40
good173	 0.052745	 16.342051	 40
good174	 0.078838	 16.624395	 40
good175	 0.088168	 7.776765	 40
good176	 0.098812	 9.015236	 40
good177	 0.099376	 19.422583	 40
good178	 0.048993	 14.347278	 40
good179	 0.048725	 12.821289	 40
good180	 0.058259	 5.271346	 40
good181	 0.053522	 8.836530	 40
good182	 0.084112	 8.035739	 40
good183	 0.068580	 4.990946	 40
good184	 0.061549	 20.215101	 40
good185	 0.056115	 570.502927	 40
good186	 0.086468	 11.021487	 40
good187	 0.078055	 27.439824	 40
good188	 0.058165	 14.941294	 40
good189	 0.056884	 334.016888	 40
good190	 0.111068	 22.127781	 40
good191	 0.082903	 82.324380	 40
good192	 0.081208	 14.360674	 40
good193	 0.076389	 9.050473	 40
good194	 0.053476	 14.621123	 40
good195	 0.051367	 5.718530	 40
good196	 0.076272	 43.777702	 40
good197	 0.047950	 13.547652	 40
good198	 0.075300	 8.555732	 40
good199	 0.055609	 20.475891	 40
good200	 0.061944	 14.989989	 40
good201	 0.074375	 9.971871	 40
good202	 0.076686	 11.425865	 40
good203	 0.058097	 16.398208	 40
good204	 0.050692	 9.279471	 40
good205	 0.048178	 19.549500	 40
good206	 0.051325	 6.071312	 40
good207	 0.052009	 31.208519	 40
good208	 0.060460	 12.366410	 40
good209	 0.056346	 6.291706	 40
good210	 0.049128	 13.012666	 40
good211	 0.058113	 6.971571	 40
good212	 0.055398	 5.835127	 40
good213	 0.053666	 7.156816	 40
good214	 0.053779	 6.687917	 40
good215	 0.056311	 95.194315	 40
good216	 0.082304	 22.599266	 40
good217	 0.052488	 6.146816	 40
good218	 0.051208	 25.499507	 40
good219	 0.076338	 30.315751	 40
good220	 0.056969	 39.883140	 40
good221	 0.089691	 46.067735	 40
good222	 0.075663	 15.115898	 40
good223	 0.079963	 24.522026	 40
good224	 0.055998	 25.013257	 40
good225	 0.058609	 13.032425	 40
good226	 0.080781	 24.927057	 40
good227	 0.054913	 29.903229	 40
good228	 0.050453	 8.028658	 40
good229	 0.051666	 6.822946	 40
good230	 0.055240	 9.210074	 40
good231	 0.049228	 1048.715025	 40
good232	 0.048218	 21.226329	 40
good233	 0.047565	 424.449534	 40
good234	 0.049807	 14.887282	 40
good235	 0.056890	 11.039081	 40
good236	 0.055252	 14.682360	 40
good237	 0.050014	 6.681598	 40
good238	 0.046369	 7.239479	 40
good239	 0.047562	 6.498027	 40
good240	 0.059908	 26.149821	 40
good241	 0.052270	 9.686410	 40
good242	 0.052581	 17.437401	 40
good243	 0.047463	 11.307022	 40
good244	 0.067335	 16.307454	 40
good245	 0.042737	 198.785000	 40
good246	 0.056429	 5.616929	 40
good247	 0.049879	 71.392089	 40
good248	 0.051170	 65.435338	 40
good249	 0.064801	 26.974986	 40
good250	 0.050981	 9.159023	 40
good251	 0.047280	 20.366192	 40
good252	 0.046409	 20.466460	 40
good253	 0.046383	 7.860023	 40
good254	 0.044694	 127.470696	 40
good255	 0.077295	 11.828416	 40
good256	 0.086589	 5.154288	 40
good257	 0.060388	 509.460753	 40
good258	 0.084105	 7.787387	 40
good259	 0.088510	 14.822966	 40
good260	 0.075806	 24.984631	 40
good261	 0.047041	 14.036397	 40
good262	 0.050944	 5.941997	 40
good263	 0.092977	 17.156684	 40
good264	 0.050858	 6.320146	 40
good265	 0.062701	 10.809307	 40
good266	 0.051078	 31.513809	 40
good267	 0.053378	 5.455087	 40
good268	 0.052023	 6.818427	 40
good269	 0.047028	 9.225326	 40
good270	 0.049152	 12.369669	 40
good271	 0.050038	 18.098963	 40
good272	 0.056351	 7.879151	 40
good273	 0.052416	 15.743119	 40
good274	 0.080805	 84.526337	 40
good275	 0.055943	 36.334309	 40
good276	 0.055160	 5.440952	 40
good277	 0.055427	 11.035783	 40
good278	 0.048994	 6.081927	 40
good279	 0.051691	 45.397359	 40
good280	 0.051297	 5.030582	 40
good281	 0.052568	 148.192940	 40
good282	 0.048691	 38.179305	 40
good283	 0.056447	 313.244525	 40
good284	 0.048567	 26.905616	 40
good285	 0.078538	 97.352121	 40
good286	 0.050688	 5.593373	 40
good287	 0.054101	 46.623898	 40
good288	 0.067368	 10.333632	 40
good289	 0.055588	 7.620661	 40
good290	 0.090987	 12.684251	 40
good291	 0.073066	 591.977889	 40
good292	 0.053128	 10.821088	 40
good293	 0.051306	 5.107195	 40
good294	 0.054188	 10.976527	 40
good295	 0.054086	 6.993814	 40
good296	 0.047575	 16.466645	 40
good297	 0.084180	 8.364273	 40
good298	 0.080761	 7.272819	 40
good299	 0.054441	 14.710782	 40
good300	 0.086966	 26.893202	 40
good301	 0.078449	 605.487800	 40
good302	 0.113070	 14.003899	 40
good303	 0.103547	 45.684156	 40
good304	 0.090896	 7.928906	 40
good305	 0.083567	 24.060410	 40
good306	 0.094288	 8.449324	 40
good307	 0.094228	 80.320919	 40
good308	 0.054609	 14.951788	 40
good309	 0.050529	 5.651957	 40
good310	 0.050260	 13.253425	 40
good311	 0.085696	 26.332957	 40
good312	 0.083668	 7.634662	 40
good313	 0.086608	 25.070005	 40
good314	 0.082494	 8.313659	 40
good315	 0.074556	 20.261371	 40
good316	 0.094922	 20.113547	 40
good317	 0.081866	 77.069148	 40
good318	 0.049349	 20.268030	 40
good319	 0.050476	 7.605478	 40
good320	 0.052403	 9.998596	 40
good321	 0.077494	 12.038383	 40
good322	 0.079230	 9.939320	 40
good323	 0.090573	 25.455454	 40
good324	 0.079006	 114.222534	 40
good325	 0.080740	 28.768207	 40
good326	 0.081994	 10.328311	 40
good327	 0.082522	 287.370551	 40
good328	 0.078868	 11.403986	 40
good329	 0.088793	 6.063215	 40
good330	 0.074330	 41.074408	 40
good331	 0.098541	 251.420348	 40
good332	 0.054518	 46.736729	 40
good333	 0.053184	 57.349658	 40
good334	 0.080981	 8.896932	 40
good335	 0.080162	 13.994288	 40
good336	 0.052081	 9.006924	 40
good337	 0.058515	 33.227327	 40
good338	 0.087561	 6.848375	 40
good339	 0.091658	 61.659094	 40
good340	 0.056509	 29.304057	 40
good341	 0.056582	 6.133009	 40
good342	 0.054484	 5.592317	 40
good343	 0.056023	 10.069458	 40
good344	 0.084804	 8.711404	 40
good345	 0.087748	 14.074819	 40
good346	 0.085886	 24.381435	 40
good347	 0.083967	 73.527449	 40
good348	 0.082905	 15.022819	 40
good349	 0.080310	 14.865223	 40
good350	 0.079869	 21.888231	 40
good351	 0.086762	 13.010577	 40
good352	 0.082870	 8.657375	 40
good353	 0.076005	 17.236960	 40
good354	 0.081698	 32.351345	 40
good355	 0.081127	 8.492684	 40
good356	 0.071648	 187.067455	 40
good357	 0.078065	 74.383727	 40
good358	 0.079456	 46.526529	 40
good359	 0.084762	 71.763828	 40
good360	 0.071727	 6.398512	 40
good361	 0.075693	 8.373588	 40
good362	 0.077705	 10.315147	 40
good363	 0.085955	 34.542434	 40
good364	 0.053115	 7.240920	 40
good365	 0.056077	 10.498959	 40
good366	 0.056093	 83.311069	 40
good367	 0.058737	 7.834716	 40
good368	 0.052522	 18.033952	 40
good369	 0.082268	 5.495061	 40
good370	 0.056147	 6.862063	 40
good371	 0.058008	 27.172496	 40
good372	 0.053100	 8.263045	 40
good373	 0.048077	 35.804496	 40
good374	 0.096586	 10.212492	 40
good375	 0.093030	 11.709326	 40
good376	 0.083759	 9.339586	 40
good377	 0.053139	 5.422358	 40
good378	 0.051634	 26.088014	 40
good379	 0.058109	 16.550628	 40
good380	 0.050430	 7.038337	 40
good381	 0.056511	 26.995852	 40
good382	 0.050364	 23.843686	 40
good383	 0.058170	 14.785500	 40
good384	 0.048266	 9.981319	 40
good385	 0.057437	 6.869886	 40
good386	 0.056403	 7.287078	 40
good387	 0.065319	 7.058563	 40
good388	 0.048425	 29.283580	 40
good389	 0.077937	 13.038817	 40
good390	 0.080884	 19.090295	 40
good391	 0.088591	 8.149044	 40
good392	 0.089537	 15.850251	 40
good393	 0.093594	 7.580297	 40
good394	 0.078234	 19.798596	 40
good395	 0.093203	 21.816705	 40
good396	 0.054952	 9.545009	 40
good397	 0.052890	 23.150517	 40
good398	 0.049733	 12.217015	 40
good399	 0.056903	 20.648100	 40
good400	 0.061545	 8.385855	 40
good401	 0.054490	 6.164099	 40
good402	 0.051389	 10.438499	 40
good403	 0.091785	 10.787431	 40
good404	 0.085779	 31.235341	 40
good405	 0.087808	 73.353119	 40
good406	 0.076551	 12.680231	 40
good407	 0.101037	 17.949663	 40
good408	 0.084723	 10.157441	 40
good409	 0.078228	 7.475124	 40
good410	 0.093698	 7.459488	 40
good411	 0.081685	 14.000076	 40
good412	 0.082560	 42.394545	 40
good413	 0.072814	 20.916708	 40
good414	 0.074872	 12.502413	 40
good415	 0.088617	 10.081929	 40
good416	 0.082216	 69.498181	 40
good417	 0.098323	 15.944015	 40
good418	 0.085618	 21.090787	 40
good419	 0.099067	 20.242848	 40
good420	 0.089474	 17.115038	 40
good421	 0.090213	 24.009084	 40
good422	 0.083915	 9.006075	 40
good423	 0.080261	 14.793357	 40
good424	 0.104696	 10.932967	 40
good425	 0.085876	 19.014914	 40
good426	 0.079220	 25.731182	 40
good427	 0.075706	 29.948793	 40
good428	 0.070057	 8.472444	 40
good429	 0.049450	 81.542245	 40
good430	 0.053050	 25.061941	 40
good431	 0.062709	 5.445240	 40
good432	 0.048012	 271.251190	 40
good433	 0.053067	 11.242884	 40
good434	 0.054212	 14.413206	 40
good435	 0.065578	 10.420131	 40
good436	 0.051906	 11.403765	 40
good437	 0.062648	 47.467845	 40
good438	 0.089378	 8.651266	 40
good439	 0.076966	 13.380791	 40
good440	 0.066816	 25.256796	 40
good441	 0.085973	 11.745381	 40
good442	 0.075639	 7.615835	 40
good443	 0.082422	 7.708184	 40
good444	 0.097940	 16.125954	 40
good445	 0.049374	 7.248933	 40
good446	 0.056770	 5.879506	 40
good447	 0.059112	 10.160238	 40
good448	 0.050994	 5.441068	 40
good449	 0.062962	 6.161155	 40
good450	 0.049686	 72.376897	 40
good451	 0.071218	 8.236519	 40
good452	 0.066087	 105.972669	 40
good453	 0.052604	 7.218070	 40
good454	 0.056695	 99.284582	 40
good455	 0.076691	 11.520855	 40
good456	 0.096692	 133.227146	 40
good457	 0.094088	 8.191613	 40
good458	 0.079898	 9.197864	 40
good459	 0.093895	 9.013721	 40
good460	 0.084012	 49.024695	 40
good461	 0.081722	 25.978602	 40
good462	 0.094814	 7.858698	 40
good463	 0.088642	 7.825748	 40
good464	 0.080669	 14.103772	 40
good465	 0.081143	 10.032499	 40
good466	 0.049753	 19.808175	 40
good467	 0.056850	 84.875290	 40
good468	 0.052926	 13.957201	 40
good469	 0.051824	 8.870910	 40
good470	 0.057428	 6.593359	 40
good471	 0.080143	 12.305042	 40
good472	 0.053399	 93.214475	 40
good473	 0.050005	 28.246364	 40
good474	 0.052463	 6.128339	 40
good475	 0.057585	 55.271454	 40
good476	 0.079290	 17.946756	 40
good477	 0.111240	 12.229529	 40
good478	 0.107720	 40.000724	 40
good479	 0.055974	 6.986347	 40
good480	 0.062394	 4.992815	 40
good481	 0.057256	 6.223387	 40
good482	 0.052387	 18.405949	 40
good483	 0.058675	 31.835894	 40
good484	 0.061583	 145.085766	 40
good485	 0.052528	 6.951089	 40
good486	 0.049267	 7.953850	 40
good487	 0.052711	 8.017366	 40
good488	 0.052880	 9.786829	 40
good489	 0.053208	 13.587809	 40
good490	 0.056147	 5.706913	 40
good491	 0.050263	 148.685008	 40
good492	 0.054578	 18.782586	 40
good493	 0.054613	 59.949918	 40
good494	 0.053066	 7.612554	 40
good495	 0.059549	 10.525908	 40
good496	 0.072517	 8.217419	 40
good497	 0.048302	 25.251220	 40
good498	 0.060880	 9.626103	 40
good499	 0.076071	 9.972128	 40
good500	 0.052447	 10.640996	 40
good501	 0.060837	 5.441838	 40
good502	 0.072426	 6.755354	 40
good503	 0.050343	 24.562266	 40
good504	 0.051231	 14.975463	 40
good505	 0.049693	 12.231018	 40
good506	 0.051383	 16.019309	 40
good507	 0.055884	 6.689833	 40
good508	 0.055417	 20.949398	 40
good509	 0.092380	 8.556847	 40
good510	 0.085854	 8.760782	 40
good511	 0.097915	 33.974856	 40
good512	 0.051391	 12.485872	 40
good513	 0.070707	 7.037563	 40
good514	 0.059435	 16.504686	 40
good515	 0.084364	 9.979251	 40
good516	 0.085089	 6.682903	 40
good517	 0.089374	 22.961837	 40
good518	 0.058514	 6.497931	 40
good519	 0.049708	 13.118367	 40
good520	 0.054949	 8.839029	 40
good521	 0.087106	 10.611442	 40
good522	 0.085887	 18.849089	 40
good523	 0.073984	 6.815200	 40
good524	 0.055030	 638.718894	 40
good525	 0.049223	 61.269775	 40
good526	 0.088930	 16.290283	 40
good527	 0.074332	 6.315702	 40
good528	 0.076252	 26.162979	 40
good529	 0.102470	 12.506210	 40
good530	 0.083266	 28.421335	 40
good531	 0.082386	 69.719961	 40
good532	 0.049430	 7.199136	 40
good533	 0.059853	 552.883097	 40
good534	 0.099204	 157.471045	 40
good535	 0.075235	 14.572909	 40
good536	 0.083520	 17.113199	 40
good537	 0.089099	 10.659217	 40
good538	 0.083240	 94.667958	 40
good539	 0.054863	 68.883621	 40
good540	 0.098138	 15.267299	 40
good541	 0.097941	 13.096916	 40
good542	 0.103314	 16.724662	 40
good543	 0.095287	 17.411233	 40
good544	 0.076821	 36.118174	 40
good545	 0.066138	 15.183256	 40
good546	 0.054373	 6.134654	 40
good547	 0.072550	 6.009568	 40
good548	 0.076071	 14.588710	 40
good549	 0.049723	 6.458587	 40
good550	 0.087820	 12.299502	 40
good551	 0.054290	 93.183296	 40
good552	 0.054322	 9.255533	 40
good553	 0.052751	 9.438260	 40
good554	 0.054617	 5.428219	 40
good555	 0.052409	 11.852105	 40
good556	 0.052425	 6.941463	 40
good557	 0.053346	 6.152638	 40
good558	 0.053378	 64.053384	 40
good559	 0.050581	 8.822583	 40
good560	 0.051347	 7.803013	 40
good561	 0.085441	 33.109058	 40
good562	 0.054647	 8.236722	 40
good563	 0.059343	 31.678292	 40
good564	 0.082194	 7.457790	 40
good565	 0.052513	 31.373397	 40
good566	 0.077545	 9.611689	 40
good567	 0.087258	 9.111235	 40
good568	 0.076427	 38.243052	 40
good569	 0.082676	 115.706401	 40
good570	 0.057223	 8.102695	 40
good571	 0.053222	 18.269537	 40
good572	 0.087143	 18.660745	 40
good573	 0.053015	 18.583493	 40
good574	 0.083541	 59.259382	 40
good575	 0.057128	 7.044463	 40
good576	 0.054142	 10.483048	 40
good577	 0.058566	 6.083593	 40
good578	 0.050363	 5.848488	 40
good579	 0.066861	 10.023756	 40
good580	 0.051975	 22.480159	 40
good581	 0.050598	 6.490171	 40
good582	 0.049964	 5.150572	 40
good583	 0.060982	 56.166251	 40
good584	 0.098544	 8.279933	 40
good585	 0.105708	 68.186625	 40
good586	 0.062377	 7.883335	 40
good587	 0.082573	 34.358350	 40
good588	 0.061249	 7.636052	 40
good589	 0.061786	 55.566567	 40
good590	 0.079605	 7.485917	 40
bad1	 0.080649	 0.011867	 40
good591	 0.096919	 27.092998	 40
good592	 0.080653	 10.988353	 40
good593	 0.050784	 13.410502	 40
bad2	 0.054027	 0.003465	 40
good594	 0.054516	 11.918560	 40
good595	 0.053999	 7.945516	 40
good596	 0.051161	 63.364555	 40
good597	 0.081879	 7.712828	 40
good598	 0.079293	 72.153207	 40
good599	 0.075623	 6.196120	 40
good600	 0.050122	 91.941132	 40
good601	 0.056607	 9.927535	 40
good602	 0.054248	 9.030307	 40
good603	 0.056070	 8.637846	 40
good604	 0.052321	 11.712877	 40
good605	 0.055812	 65.798685	 40
good606	 0.059520	 26.667226	 40
good607	 0.083773	 72.207718	 40
good608	 0.083011	 9.053184	 40
good609	 0.082224	 13.270483	 40
good610	 0.092231	 144.354438	 40
good611	 0.071719	 17.482647	 40
good612	 0.080814	 11.810783	 40
good613	 0.083595	 802.433220	 40
good614	 0.052166	 7.349598	 40
good615	 0.059033	 8.723284	 40
good616	 0.057443	 290.931365	 40
good617	 0.061725	 6.428481	 40
good618	 0.051050	 5.401520	 40
good619	 0.050130	 29.005829	 40
good620	 0.053126	 37.770441	 40
good621	 0.061315	 6.474918	 40
good622	 0.053503	 11.219336	 40
good623	 0.067246	 44.674485	 40
good624	 0.056753	 12.082810	 40
good625	 0.057143	 5.132876	 40
good626	 0.056095	 6.456211	 40
good627	 0.048232	 5.346505	 40
good628	 0.053016	 15.786589	 40
good629	 0.050108	 14.315017	 40
good630	 0.057541	 16.999413	 40
good631	 0.050478	 13.708297	 40
good632	 0.060435	 14.643599	 40
good633	 0.051124	 51.258464	 40
good634	 0.060958	 19.330187	 40
good635	 0.053929	 28.037305	 40
good636	 0.057403	 22.118398	 40
good637	 0.049884	 10.782180	 40
good638	 0.053124	 7.695702	 40
good639	 0.051601	 9.756039	 40
good640	 0.049911	 6.465155	 40
good641	 0.078614	 11.331942	 40
good642	 0.079447	 9.304185	 40
good643	 0.079923	 11.169987	 40
good644	 0.080020	 8.270682	 40
good645	 0.074099	 9.088026	 40
good646	 0.084514	 9.501628	 40
good647	 0.079034	 12.353816	 40
good648	 0.051837	 24.190633	 40
good649	 0.083713	 21.403647	 40
good650	 0.090501	 10.612136	 40
good651	 0.085442	 47.791850	 40
good652	 0.052017	 8.556709	 40
good653	 0.077404	 9.310756	 40
good654	 0.073965	 10.484087	 40
good655	 0.080452	 14.355592	 40
good656	 0.083043	 54.661464	 40
good657	 0.076508	 12.050924	 40
good658	 0.107887	 16.537385	 40
good659	 0.074448	 59.384017	 40
good660	 0.057321	 6.356127	 40
good661	 0.057230	 6.142503	 40
good662	 0.047129	 35.080033	 40
good663	 0.061209	 9.527925	 40
good664	 0.051178	 6.873419	 40
good665	 0.051036	 5.170670	 40
good666	 0.053649	 20.836956	 40
good667	 0.056681	 478.778500	 40
good668	 0.064295	 6.592372	 40
good669	 0.053732	 7.126686	 40
good670	 0.062160	 44.637157	 40
good671	 0.054614	 8.600884	 40
good672	 0.058172	 11.412116	 40
good673	 0.069345	 7.896246	 40
good674	 0.063236	 16.934426	 40
good675	 0.051345	 32.420997	 40
good676	 0.048287	 5.960841	 40
good677	 0.090935	 16.923953	 40
good678	 0.078451	 14.374608	 40
good679	 0.076654	 20.710803	 40
good680	 0.088735	 9.532311	 40
good681	 0.072260	 7.396669	 40
good682	 0.082322	 52.457408	 40
good683	 0.096289	 8.473459	 40
good684	 0.088139	 19.742711	 40
good685	 0.083405	 28.017392	 40
good686	 0.096595	 32.208220	 40
good687	 0.048820	 62.927653	 40
good688	 0.054244	 15.382263	 40
good689	 0.056855	 10.021562	 40
good690	 0.062746	 13.500988	 40
good691	 0.049061	 21.388669	 40
good692	 0.051246	 4.776266	 40
good693	 0.050039	 20.888970	 40
good694	 0.052017	 30.963355	 40
good695	 0.049597	 7.889615	 40
good696	 0.050527	 40.865374	 40
good697	 0.051520	 10.097494	 40
good698	 0.046144	 22.062202	 40
good699	 0.055706	 9.189357	 40
good700	 0.050658	 27.759593	 40
good701	 0.051257	 8.905593	 40
good702	 0.054287	 7.971392	 40
good703	 0.055858	 6.425430	 40
good704	 0.060587	 16.046055	 40
good705	 0.057687	 16.439436	 40
good706	 0.087119	 61.941150	 40
good707	 0.050773	 15.635217	 40
good708	 0.091075	 8.430367	 40
good709	 0.079855	 9.740664	 40
good710	 0.079247	 28.313491	 40
good711	 0.082453	 11.055516	 40
good712	 0.080256	 8.518195	 40
good713	 0.091514	 56.981354	 40
good714	 0.054162	 32.041510	 40
good715	 0.090158	 17.824554	 40
good716	 0.124444	 82.453502	 40
good717	 0.080831	 7.376822	 40
good718	 0.069359	 7.651191	 40
good719	 0.091511	 65.745619	 40
good720	 0.082811	 23.175882	 40
good721	 0.072975	 24.236079	 40
good722	 0.081529	 13.262167	 40
good723	 0.079607	 10.715729	 40
good724	 0.102147	 17.090636	 40
good725	 0.077319	 9.173137	 40
good726	 0.055898	 9.211064	 40
good727	 0.091807	 15.982055	 40
good728	 0.085529	 21.820241	 40
good729	 0.087096	 6.944827	 40
good730	 0.051900	 7.617313	 40
good731	 0.059854	 11.664176	 40
good732	 0.064370	 5.431855	 40
good733	 0.054255	 28.548712	 40
good734	 0.054652	 11.052759	 40
good735	 0.048276	 7.627755	 40
good736	 0.053120	 7.411964	 40
good737	 0.050899	 13.126450	 40
good738	 0.078610	 9.195446	 40
good739	 0.080837	 95.394832	 40
good740	 0.075866	 43.892565	 40
good741	 0.101752	 16.307265	 40
good742	 0.075883	 8.691571	 40
good743	 0.080558	 9.458004	 40
good744	 0.082026	 12.781151	 40
good745	 0.077843	 9.425899	 40
good746	 0.049862	 6.362999	 40
good747	 0.055464	 5.311544	 40
good748	 0.050741	 6.161802	 40
good749	 0.052413	 11.549608	 40
good750	 0.049964	 51.860327	 40
good751	 0.061186	 6.733516	 40
good752	 0.060755	 61.739882	 40
good753	 0.059920	 61.014897	 40
good754	 0.063100	 8.559083	 40
good755	 0.051591	 897.766111	 40
good756	 0.049921	 10.611552	 40
good757	 0.045455	 6.819830	 40
good758	 0.051140	 15.568861	 40
good759	 0.051146	 49.415315	 40
good760	 0.050313	 9.755007	 40
good761	 0.045192	 32.485461	 40
good762	 0.046535	 9.321583	 40
good763	 0.047187	 7.568457	 40
good764	 0.048230	 15.213514	 40
good765	 0.047425	 20.221196	 40
good766	 0.044731	 17.778142	 40
good767	 0.044033	 7.059804	 40
good768	 0.045976	 35.584312	 40
good769	 0.048419	 11.060030	 40
good770	 0.044776	 7.339818	 40
good771	 0.049630	 6.225590	 40
good772	 0.046030	 8.663216	 40
good773	 0.049526	 55.226665	 40
good774	 0.047373	 5.423931	 40
good775	 0.047842	 50.259514	 40
good776	 0.052938	 5.670931	 40
good777	 0.054998	 21.910009	 40
good778	 0.045571	 8.662827	 40
good779	 0.050250	 6.483216	 40
good780	 0.048725	 41.267827	 40
good781	 0.056729	 8.730830	 40
good782	 0.056428	 6.772277	 40
good783	 0.046122	 29.716486	 40
good784	 0.055650	 29.980190	 40
good785	 0.049794	 20.053071	 40
good786	 0.083201	 81.049707	 40
good787	 0.048960	 10.763847	 40
good788	 0.050957	 11.863567	 40
good789	 0.069657	 140.483610	 40
good790	 0.054455	 6.364390	 40
good791	 0.049139	 13.737049	 40
good792	 0.052127	 8.596206	 40
good793	 0.050892	 10.247619	 40
good794	 0.084097	 6.216330	 40
good795	 0.079431	 23.456091	 40
good796	 0.078931	 26.036009	 40
good797	 0.050244	 10.503958	 40
good798	 0.051742	 6.836080	 40
good799	 0.055722	 91.473006	 40
good800	 0.047857	 8.426022	 40
good801	 0.080849	 9.272473	 40
good802	 0.086185	 6.967605	 40
good803	 0.059682	 13.632840	 40
good804	 0.058640	 23.088021	 40
good805	 0.052177	 12.778350	 40
good806	 0.053510	 33.833499	 40
good807	 0.088486	 16.696274	 40
good808	 0.053894	 39.689454	 40
good809	 0.105167	 7.754229	 40
good810	 0.100642	 13.153817	 40
good811	 0.104282	 21.303483	 40
good812	 0.103835	 10.282981	 40
good813	 0.057815	 5.251740	 40
good814	 0.062536	 35.082669	 40
good815	 0.071629	 26.658736	 40
good816	 0.076942	 35.346007	 40
good817	 0.061400	 7.554480	 40
good818	 0.049838	 7.597955	 40
good819	 0.096986	 12.511618	 40
good820	 0.051397	 7.905268	 40
good821	 0.052968	 163.797411	 40
good822	 0.051907	 85.910643	 40
good823	 0.080412	 10.151498	 40
good824	 0.051620	 26.368006	 40
good825	 0.092953	 7.350772	 40
good826	 0.083395	 29.701547	 40
good827	 0.082303	 37.251968	 40
good828	 0.080905	 18.640277	 40
good829	 0.076953	 91.571053	 40
good830	 0.056560	 8.488576	 40
good831	 0.070243	 6.692514	 40
good832	 0.053465	 12.046679	 40
good833	 0.048355	 9.590048	 40
good834	 0.060326	 7.324216	 40
good835	 0.058904	 9.351308	 40
good836	 0.054334	 27.794251	 40
good837	 0.055415	 9.546815	 40
good838	 0.067166	 10.483426	 40
good839	 0.081800	 11.047226	 40
good840	 0.079793	 61.632389	 40
good841	 0.075341	 35.568973	 40
good842	 0.082011	 13.125077	 40
good843	 0.046074	 6.264303	 40
good844	 0.050571	 224.605594	 40
good845	 0.063625	 8.503184	 40
good846	 0.084841	 22.397666	 40
good847	 0.084183	 19.999756	 40
good848	 0.083671	 7.451196	 40
good849	 0.118217	 10.068201	 40
good850	 0.084458	 22.952114	 40
good851	 0.106089	 9.728121	 40
good852	 0.076427	 6.338330	 40
good853	 0.081863	 18.245742	 40
good854	 0.084728	 11.288022	 40
good855	 0.081356	 8.271303	 40
good856	 0.100770	 22.835375	 40
good857	 0.085686	 18.221309	 40
good858	 0.085155	 14.856120	 40
good859	 0.097134	 40.492294	 40
good860	 0.048998	 6.872618	 40
good861	 0.050083	 5.483191	 40
good862	 0.049563	 6.501582	 40
good863	 0.057027	 7.209274	 40
good864	 0.050718	 30.412977	 40
good865	 0.056047	 15.086544	 40
good866	 0.053830	 13.432277	 40
good867	 0.085367	 7.733789	 40
good868	 0.078993	 8.510662	 40
good869	 0.058913	 6.000460	 40
good870	 0.054090	 5.808893	 40
good871	 0.061592	 115.717665	 40
good872	 0.080532	 8.375624	 40
good873	 0.049434	 19.161602	 40
good874	 0.084072	 18.799871	 40
good875	 0.104728	 11.741126	 40
good876	 0.095427	 8.443656	 40
good877	 0.097960	 52.095137	 40
good878	 0.077056	 11.869018	 40
good879	 0.081896	 17.135755	 40
good880	 0.090570	 14.307825	 40
good881	 0.091327	 8.109340	 40
good882	 0.057623	 46.944292	 40
good883	 0.054582	 22.110175	 40
good884	 0.052656	 284.835308	 40
good885	 0.098996	 44.813577	 40
good886	 0.057366	 6.327712	 40
good887	 0.051129	 20.103272	 40
good888	 0.049846	 11.168966	 40
good889	 0.049924	 483.214599	 40
good890	 0.047833	 71.232275	 40
good891	 0.049520	 9.016582	 40
good892	 0.054253	 12.963321	 40
good893	 0.051395	 11.377183	 40
good894	 0.089472	 8.726654	 40
good895	 0.060112	 5.167099	 40
good896	 0.047651	 10.765537	 40
good897	 0.055408	 10.885146	 40
good898	 0.052353	 14.005766	 40
good899	 0.095394	 8.580529	 40
good900	 0.081496	 16.279122	 40
good901	 0.062920	 7.504486	 40
good902	 0.050453	 5.595017	 40
good903	 0.079959	 89.525696	 40
good904	 0.088986	 262.935623	 40
good905	 0.092718	 11.308677	 40
good906	 0.052803	 22.158306	 40
good907	 0.061111	 60.287197	 40
good908	 0.055330	 8.423838	 40
good909	 0.054601	 17.411083	 40
good910	 0.050951	 9.323001	 40
good911	 0.089797	 8.247576	 40
good912	 0.061207	 7.962569	 40
good913	 0.049763	 19.410133	 40
good914	 0.066440	 6.565356	 40
good915	 0.058208	 11.887366	 40
good916	 0.058387	 12.055859	 40
good917	 0.068884	 32.481406	 40
good918	 0.061711	 36.098289	 40
good919	 0.054850	 7.138073	 40
good920	 0.052779	 19.870741	 40
good921	 0.079011	 6.519019	 40
good922	 0.080348	 17.095964	 40
good923	 0.060912	 14.403918	 40
good924	 0.053080	 5.676706	 40
good925	 0.054859	 38.896940	 40
good926	 0.075631	 10.675547	 40
good927	 0.108274	 15.067060	 40
good928	 0.081908	 6.737116	 40
good929	 0.074621	 11.495008	 40
good930	 0.088647	 13.684798	 40
good931	 0.093632	 27.719033	 40
good932	 0.083068	 10.621385	 40
good933	 0.092165	 29.761262	 40
good934	 0.065920	 73.523665	 40
good935	 0.077192	 16.988944	 40
good936	 0.049908	 9.057988	 40
good937	 0.055644	 12.516697	 40
good938	 0.060197	 11.623118	 40
good939	 0.076699	 16.853108	 40
good940	 0.066614	 35.923347	 40
good941	 0.088860	 7.540434	 40
good942	 0.058215	 11.589150	 40
good943	 0.090301	 11.546967	 40
good944	 0.055608	 20.457122	 40
good945	 0.050609	 24.384670	 40
good946	 0.049451	 16.531919	 40
good947	 0.047447	 13.551555	 40
good948	 0.083034	 77.404261	 40
good949	 0.084593	 9.418972	 40
good950	 0.077570	 15.552644	 40
good951	 0.085496	 76.237347	 40
good952	 0.083269	 7.411883	 40
good953	 0.059302	 26.498781	 40
good954	 0.080823	 14.091559	 40
good955	 0.075046	 115.930049	 40
good956	 0.057084	 24.724772	 40
good957	 0.051233	 17.750051	 40
good958	 0.061341	 16.318409	 40
good959	 0.053881	 32.182404	 40
good960	 0.053805	 26.956067	 40
good961	 0.079834	 11.354023	 40
good962	 0.051766	 71.112129	 40
good963	 0.057489	 7.242970	 40
good964	 0.070360	 7.952162	 40
good965	 0.080193	 15.467427	 40
good966	 0.055423	 11.637287	 40
good967	 0.048758	 10.118030	 40
good968	 0.049962	 9.015801	 40
good969	 0.058412	 75.940095	 40
good970	 0.051605	 49.031848	 40
good971	 0.083259	 18.094180	 40
good972	 0.088448	 13.769834	 40
good973	 0.088335	 40.802118	 40
good974	 0.052357	 15.172602	 40
good975	 0.056375	 6.419521	 40
good976	 0.066547	 12.838521	 40
good977	 0.052659	 6.059131	 40
good978	 0.054308	 20.893557	 40
good979	 0.076252	 265.221080	 40
good980	 0.065972	 15.138363	 40
good981	 0.091190	 22.684047	 40
good982	 0.049703	 48.578836	 40
good983	 0.078536	 10.722589	 40
good984	 0.077753	 115.852101	 40
good985	 0.078539	 6.467130	 40
good986	 0.083256	 6.906866	 40
good987	 0.083352	 11.913906	 40
good988	 0.077915	 8.167814	 40
good989	 0.080662	 24.489005	 40
good990	 0.079110	 7.534929	 40
good991	 0.095594	 7.968449	 40
good992	 0.085579	 7.683443	 40
good993	 0.053194	 40.703968	 40
good994	 0.060103	 9.698602	 40
good995	 0.048029	 5.760353	 40
good996	 0.050126	 7.270117	 40
good997	 0.054758	 55.444578	 40


==> results-5k-15k-80.txt <==
GAME 	  PMP   	 BRIM   	 META
good1	 0.165762	 142.315575	 80
good2	 0.169804	 281.511701	 80
good3	 0.159575	 29.302185	 80
good4	 0.163818	 47.589028	 80
good5	 0.177593	 178.117527	 80
good6	 0.175330	 28.345538	 80
good7	 0.146814	 41.434950	 80
good8	 0.152440	 36.388705	 80
good9	 0.170325	 52.179493	 80
good10	 0.163289	 108.223442	 80
good11	 0.192307	 40.863723	 80
good12	 0.158148	 166.381265	 80
good13	 0.172951	 44.537449	 80
good14	 0.187376	 34.137331	 80
good15	 0.165031	 26.511803	 80
good16	 0.149012	 407.700858	 80
good17	 0.164227	 57.063267	 80
good18	 0.155982	 33.826160	 80
good19	 0.193345	 64.669498	 80
good20	 0.157332	 721.228132	 80
good21	 0.156859	 289.332422	 80
good22	 0.146579	 35.504812	 80
good23	 0.173417	 77.378441	 80
good24	 0.153630	 27.845832	 80
good25	 0.174236	 418.146913	 80
good26	 0.148094	 38.797167	 80
good27	 0.153542	 54.521753	 80
good28	 0.165648	 48.330165	 80
good29	 0.149118	 52.973434	 80
good30	 0.153843	 43.572583	 80
good31	 0.168255	 73.154198	 80
good32	 0.175860	 252.102944	 80
good33	 0.188918	 1885.305040	 80
good34	 0.162134	 35.064649	 80
good35	 0.147460	 34.395256	 80
good36	 0.177297	 79.372715	 80
good37	 0.159562	 33.699014	 80
good38	 0.144179	 317.402609	 80
good39	 0.161766	 108.419964	 80
good40	 0.157004	 50.478821	 80
good41	 0.151954	 187.579473	 80
good42	 0.183364	 243.781483	 80
good43	 0.144048	 55.936022	 80
good44	 0.197900	 43.430524	 80
good45	 0.150384	 28.482437	 80
good46	 0.175839	 106.510163	 80
good47	 0.161898	 56.190099	 80
good48	 0.158837	 35.945374	 80
good49	 0.155743	 66.200529	 80
good50	 0.180138	 41.840096	 80
good51	 0.185898	 68.028435	 80
good52	 0.167997	 44.480628	 80
good53	 0.172459	 40.434771	 80
good54	 0.166132	 40.974041	 80
good55	 0.150382	 38.208052	 80
good56	 0.149860	 57.230114	 80
good57	 0.166865	 52.598290	 80
good58	 0.179521	 95.479313	 80
good59	 0.189236	 93.797316	 80
good60	 0.186121	 27.082783	 80
good61	 0.146536	 96.716786	 80
good62	 0.151413	 33.159436	 80
good63	 0.170125	 149.324353	 80
good64	 0.150054	 68.546637	 80
good65	 0.190300	 42.624787	 80
good66	 0.162512	 1682.014744	 80
good67	 0.185534	 86.256719	 80
good68	 0.163211	 432.361932	 80
good69	 0.186700	 34.076663	 80
good70	 0.166278	 66.479320	 80
good71	 0.160544	 181.561186	 80
good72	 0.149833	 5462.102369	 80
good73	 0.157208	 48.351612	 80
good74	 0.168755	 194.410229	 80
good75	 0.152109	 35.565737	 80
good76	 0.171205	 48.776047	 80
good77	 0.185065	 53.838280	 80
good78	 0.157135	 40.080934	 80
good79	 0.152720	 26.654415	 80
good80	 0.188282	 35.536682	 80
good81	 0.164854	 45.351731	 80
good82	 0.166567	 47.253544	 80
good83	 0.179611	 26.518642	 80
good84	 0.154885	 65.943245	 80
good85	 0.153772	 95.947192	 80
good86	 0.164127	 42.116281	 80
good87	 0.153316	 39.987707	 80
good88	 0.159614	 93.601380	 80
good89	 0.144000	 53.686383	 80
good90	 0.166161	 40.623212	 80
good91	 0.149406	 37.706692	 80
good92	 0.181320	 117.972728	 80
good93	 0.172684	 40.921625	 80
good94	 0.149154	 25.856269	 80
good95	 0.174456	 27.954488	 80
good96	 0.150618	 54.833539	 80
good97	 0.168679	 1401.841583	 80
good98	 0.156003	 259.479619	 80
good99	 0.147570	 45.092466	 80
good100	 0.159171	 33.808568	 80
good101	 0.148441	 55.839978	 80
good102	 0.166224	 226.590869	 80
good103	 0.192729	 34.994604	 80
good104	 0.159450	 56.446233	 80
good105	 0.147790	 34.459398	 80
good106	 0.162993	 40.215128	 80
good107	 0.161029	 35.953380	 80
good107	 0.182619	 7680.000000	 80
good0	 0.353496  9720.000000 80
good1	 0.182990	 54.626536	 80
good2	 0.168924	 53.748425	 80
good3	 0.236254	 149.404361	 80
good4	 0.242787	 67.405055	 80
good5	 0.184447	 737.643580	 80
good6	 0.172901	 81.868554	 80
good7	 0.174364	 62.350496	 80
good8	 0.183298	 30.019301	 80
good9	 0.181307	 189.304373	 80
good10	 0.191216	 101.800294	 80
good11	 0.202325	 42.719838	 80
good12	 0.201038	 98.696953	 80
good13	 0.218726	 332.601891	 80
good14	 0.193911	 254.271801	 80
good15	 0.225133	 128.137926	 80
good16	 0.214063	 45.702498	 80
good17	 0.205103	 80.376387	 80
good18	 0.212007	 74.887496	 80
good19	 0.195000	 36.930679	 80
good20	 0.350339	 2539.364068	 80
good21	 0.327150	 50.773417	 80
good22	 0.383511	 138.261231	 80
good23	 0.214533	 72.759547	 80
good24	 0.248897	 43.380599	 80
good25	 0.358054	 1168.814074	 80
good26	 0.238881	 193.158630	 80
good27	 0.406318	 134.189271	 80
good28	 0.201900	 33.003995	 80
good29	 0.188459	 33.568759	 80
good30	 0.234030	 3457.112649	 80
good31	 0.209510	 114.744258	 80
good32	 0.201842	 77.946532	 80
good33	 0.181935	 41.354473	 80
good34	 0.211622	 47.208171	 80
good35	 0.389214	 50.014785	 80
good36	 0.309629	 740.568575	 80
good37	 0.316212	 212.717696	 80
good38	 0.200569	 48.127504	 80
good39	 0.306370	 34.485087	 80
good40	 0.357078	 66.080974	 80
good41	 0.310177	 40.557555	 80
good42	 0.187325	 302.188346	 80
good43	 0.365892	 43.127013	 80
good44	 0.350252	 76.558872	 80
good45	 0.196247	 616.552353	 80
good46	 0.265139	 49.557467	 80
good47	 0.396882	 82.721279	 80
good48	 0.236047	 32.600115	 80
good49	 0.185120	 50.148938	 80
good50	 0.232247	 89.806471	 80
good51	 0.203873	 42.325090	 80
good52	 0.225289	 39.418311	 80
good53	 0.169216	 65.981314	 80
good54	 0.200893	 178.392599	 80
good55	 0.297439	 77.377172	 80
good56	 0.193655	 108.983843	 80
good57	 0.179990	 186.032590	 80
good58	 0.172971	 65.301169	 80
good59	 0.205227	 238.198766	 80
good60	 0.293263	 82.915988	 80
good61	 0.177192	 156.408298	 80
good62	 0.213881	 38.961046	 80
good63	 0.184474	 87.617583	 80
good64	 0.171288	 37.725236	 80
good65	 0.193063	 131.157499	 80
good66	 0.183935	 101.604542	 80
good67	 0.215011	 76.368065	 80
good68	 0.182503	 85.638820	 80
good69	 0.172361	 27.413764	 80
good70	 0.184238	 611.439101	 80
good71	 0.183385	 99.920614	 80
good72	 0.193431	 64.397831	 80
good73	 0.176712	 34.044625	 80
good74	 0.183614	 174.057622	 80
good75	 0.180299	 41.167843	 80
good76	 0.193401	 251.770152	 80
good77	 0.188443	 63.781646	 80
good78	 0.186139	 29.766193	 80
good79	 0.182229	 58.133879	 80
good80	 0.181250	 56.462000	 80
good81	 0.219963	 44.302281	 80
good82	 0.185679	 27.289443	 80
good83	 0.182966	 51.839858	 80
good84	 0.171452	 34.089951	 80
good85	 0.201080	 29.777631	 80
good86	 0.202372	 28.229971	 80
good87	 0.181036	 73.241482	 80
good88	 0.222321	 47.692117	 80
good89	 0.214862	 65.190392	 80
good90	 0.205637	 43.175101	 80
good91	 0.173462	 85.456866	 80
good92	 0.210150	 37.780450	 80
good93	 0.211829	 48.353807	 80
good94	 0.191922	 275.660144	 80
good95	 0.187704	 125.425056	 80
good96	 0.266131	 51.822023	 80
good97	 0.189931	 61.039979	 80
good98	 0.167711	 27.840000	 80
good99	 0.193314	 51.935201	 80
good1	 0.164923	 64.833990	 80
good2	 0.174231	 128.808028	 80
good3	 0.175196	 34.146523	 80
good4	 0.181228	 59.425431	 80
good5	 0.170101	 45.948981	 80
good6	 0.184383	 45.406130	 80
good7	 0.179592	 43.669462	 80
good8	 0.190809	 50.491629	 80
good9	 0.212661	 51.046544	 80
good10	 0.187240	 38.739035	 80
good11	 0.174410	 85.337611	 80
good12	 0.182631	 144.986013	 80
good13	 0.197914	 75.991634	 80
good14	 0.223278	 66.785790	 80
good15	 0.192975	 57.002046	 80
good16	 0.169659	 50.211662	 80
good17	 0.208338	 224.286767	 80
good18	 0.196502	 32.333032	 80
good19	 0.211992	 40.448336	 80
good20	 0.200551	 59.071947	 80
good21	 0.178331	 359.949017	 80
good22	 0.228785	 89.094287	 80
good23	 0.183288	 34.307113	 80
good24	 0.205507	 136.370570	 80
good25	 0.242641	 45.271976	 80
good26	 0.205105	 181.817696	 80
good27	 0.183898	 44.452555	 80
good28	 0.180964	 46.283648	 80
good29	 0.196857	 57.905246	 80
good30	 0.212084	 33.346604	 80
good31	 0.196879	 1993.459552	 80
good32	 0.375613	 46.852478	 80
good33	 0.340522	 54.061222	 80
good34	 0.338633	 41.029614	 80
good35	 0.381254	 64.301956	 80
good36	 0.382608	 40.632056	 80
good37	 0.313084	 96.184141	 80
good38	 0.219091	 37.608025	 80
good39	 0.213622	 65.612887	 80
good40	 0.292474	 914.148250	 80
good41	 0.203291	 54.081360	 80
good42	 0.346357	 65.337006	 80
good43	 0.360522	 90.833239	 80
good44	 0.213816	 1485.026361	 80
good45	 0.241911	 64.593911	 80
good46	 0.405140	 41.427351	 80
good47	 0.315319	 125.240779	 80
good48	 0.206536	 45.719362	 80
good49	 0.269173	 72.875867	 80
good50	 0.355548	 199.079856	 80
good51	 0.407292	 36.606171	 80
good52	 0.375471	 52.581932	 80
good53	 0.363894	 54.057484	 80
good54	 0.320802	 51.489526	 80
good55	 0.240721	 175.216061	 80
good56	 0.376464	 68.630944	 80
good57	 0.385114	 208.331294	 80
good58	 0.358278	 445.366627	 80
good59	 0.353600	 75.728492	 80
good60	 0.337051	 58.011882	 80
good61	 0.338520	 415.740573	 80
good62	 0.281016	 78.155700	 80
good63	 0.379652	 55.599160	 80
good64	 0.495296	 83.681469	 80
good65	 0.380294	 1002.456796	 80
good66	 0.402167	 80.398977	 80
good67	 0.369892	 83.151311	 80
good68	 0.384475	 132.348881	 80
good69	 0.369683	 51.254317	 80
good70	 0.345035	 87.690189	 80
good71	 0.344282	 48.933781	 80
good72	 0.325499	 54.819630	 80
good73	 0.346008	 1025.189812	 80
good74	 0.295241	 83.822911	 80
good75	 0.314672	 1764.604289	 80
good76	 0.223914	 161.049238	 80
good77	 0.315577	 48.449710	 80
good78	 0.353699	 111.294419	 80
good79	 0.363141	 361.235496	 80
good80	 0.270929	 1014.094050	 80
good81	 0.228207	 43.750367	 80
good82	 0.197057	 35.581967	 80
good83	 0.309761	 79.030735	 80
good84	 0.310865	 93.225439	 80
good85	 0.323098	 166.467213	 80
good86	 0.371453	 88.523604	 80
good87	 0.321935	 45.907208	 80
good88	 0.305178	 63.677433	 80
good89	 0.358053	 107.586958	 80
good90	 0.385485	 204.602752	 80
good91	 0.331966	 48.690946	 80
good92	 0.335463	 90.008444	 80
good93	 0.213812	 78.719929	 80
good94	 0.201138	 167.028447	 80
good95	 0.358694	 60.321436	 80
good96	 0.225263	 139.380289	 80
good97	 0.228650	 44.022675	 80
good98	 0.210187	 48.468697	 80
good99	 0.334655	 100.457863	 80
good100	 0.359138	 122.107110	 80
good1	 0.182333	 32.994445	 80
good2	 0.177503	 185.173742	 80
good3	 0.171303	 208.307910	 80
good4	 0.220496	 126.786464	 80
good5	 0.178569	 38.454702	 80
good6	 0.183694	 59.569876	 80
good7	 0.178284	 83.264479	 80
good8	 0.188348	 40.520825	 80
good9	 0.249865	 114.335324	 80
good10	 0.184725	 33.309993	 80
good11	 0.177163	 238.272655	 80
good12	 0.197642	 125.706072	 80
good13	 0.214507	 421.228791	 80
good14	 0.236194	 42.289094	 80
good15	 0.220900	 43.202369	 80
good16	 0.205661	 723.406546	 80
good17	 0.197390	 40.729144	 80
good18	 0.196500	 65.753932	 80
good19	 0.284433	 31.229389	 80
good20	 0.243977	 295.157284	 80
good21	 0.247858	 39.329509	 80
good22	 0.192395	 34.469693	 80
good23	 0.233706	 311.504767	 80
good24	 0.359344	 266.032879	 80
good25	 0.316004	 82.177166	 80
good26	 0.313443	 95.665271	 80
good27	 0.327760	 1614.812023	 80
good28	 0.373058	 404.316241	 80
good29	 0.342359	 137.353494	 80
good30	 0.214736	 84.226349	 80
good31	 0.360243	 59.934642	 80
bad1	 0.396005	 0.014631	 80
good32	 0.363370	 910.529678	 80
good33	 0.370066	 224.365586	 80
good34	 0.331372	 81.424652	 80
good35	 0.371529	 140.050111	 80
good36	 0.327137	 42.226253	 80
good37	 0.212116	 36.913404	 80
good38	 0.310796	 42.207640	 80
good39	 0.494713	 317.631515	 80
good40	 0.240429	 45.886739	 80
good41	 0.210510	 73.444410	 80
good42	 0.308815	 91.175684	 80
good43	 0.345705	 226.653593	 80
good44	 0.234617	 33.012216	 80
good45	 0.203364	 614.468789	 80
good46	 0.344745	 514.446237	 80
good47	 0.333821	 51.264428	 80
good48	 0.333201	 55.987934	 80
good49	 0.316714	 99.547639	 80
good50	 0.334055	 58.584321	 80
good51	 0.453485	 161.935683	 80
good52	 0.344304	 46.318829	 80
good53	 0.371272	 36.900085	 80
good54	 0.214635	 176.091320	 80
good55	 0.306272	 75.954215	 80
good56	 0.381230	 52.421333	 80
good57	 0.348900	 102.368291	 80
good58	 0.349897	 69.884151	 80
good59	 0.336297	 388.670471	 80
good60	 0.312273	 84.473973	 80
good61	 0.352364	 81.041453	 80
good62	 0.350456	 100.740966	 80
good63	 0.349878	 52.139203	 80
good64	 0.328426	 670.198555	 80
good65	 0.301103	 42.743721	 80
good66	 0.392294	 622.941516	 80
good67	 0.200560	 225.744577	 80
good68	 0.209907	 881.241386	 80
good69	 0.344804	 69.294273	 80
good70	 0.307681	 69.165578	 80
good71	 0.336416	 51.763215	 80
good72	 0.338455	 263.357792	 80
good73	 0.387439	 195.479276	 80
good74	 0.354067	 504.345781	 80
good75	 0.364800	 50.312336	 80
good76	 0.340564	 185.070101	 80
good77	 0.208309	 63.795844	 80
good78	 0.245862	 158.232632	 80
good79	 0.333411	 6524.502163	 80
good80	 0.322746	 47.539797	 80
good81	 0.356925	 592.069037	 80
good82	 0.204835	 46.308086	 80
good83	 0.207916	 75.471481	 80
good84	 0.303069	 53.398865	 80
good85	 0.331746	 35.537152	 80
good86	 0.295864	 143.425402	 80
good87	 0.304070	 63.431432	 80
good88	 0.369709	 48.480884	 80
good89	 0.202045	 103.269350	 80
good90	 0.173979	 73.847168	 80
good91	 0.322871	 40.312944	 80
good92	 0.227516	 37.442156	 80
good93	 0.324544	 176.731188	 80
good94	 0.242514	 72.240256	 80
good95	 0.198351	 421.934431	 80
good96	 0.198459	 56.176707	 80
good97	 0.201156	 62.504915	 80
good98	 0.294312	 115.273022	 80
good99	 0.191196	 372.708075	 80
good1	 0.231903	 58.124136	 80
good2	 0.223569	 127.752315	 80
good3	 0.177692	 36.504390	 80
good4	 0.198278	 56.973905	 80
good5	 0.194042	 223.076925	 80
good6	 0.252636	 34.969795	 80
good7	 0.184706	 35.294004	 80
good8	 0.188106	 82.524953	 80
good9	 0.185580	 31.709121	 80
good10	 0.195169	 98.462373	 80
good11	 0.201994	 50.391653	 80
good12	 0.197880	 63.702390	 80
good13	 0.187133	 86.579055	 80
good14	 0.186968	 80.111204	 80
good15	 0.228937	 33.096094	 80
good16	 0.165900	 39.608940	 80
good17	 0.216599	 75.698072	 80
good18	 0.185945	 50.569107	 80
good19	 0.192014	 244.365048	 80
good20	 0.184220	 154.610656	 80
good21	 0.220746	 98.629824	 80
good22	 0.205919	 58.664217	 80
good23	 0.183719	 37.103922	 80
good24	 0.190072	 42.090452	 80
good25	 0.198976	 145.199705	 80
good26	 0.214391	 81.238387	 80
good27	 0.201882	 122.588218	 80
good28	 0.214627	 53.863392	 80
good29	 0.199384	 39.838974	 80
good30	 0.196674	 40.285423	 80
good31	 0.184938	 56.603428	 80
good32	 0.174406	 31.582847	 80
good33	 0.219964	 25.188534	 80
good34	 0.228667	 74.111177	 80
good35	 0.225692	 36.124757	 80
good36	 0.341618	 1547.037456	 80
good37	 0.213097	 80.948123	 80
good38	 0.246133	 66.953485	 80
good39	 0.238424	 38.393692	 80
good40	 0.196436	 39.731581	 80
good41	 0.220571	 82.143968	 80
good42	 0.249752	 102.842596	 80
good43	 0.223821	 83.000093	 80
good44	 0.383388	 51.155009	 80
good45	 0.223852	 208.778478	 80
good46	 0.212500	 63.308326	 80
good47	 0.311004	 45.334441	 80
good48	 0.335795	 55.097130	 80
good49	 0.319726	 40.911642	 80
good50	 0.225699	 49.124408	 80
good51	 0.350389	 50.288350	 80
good52	 0.329296	 51.807246	 80
good53	 0.396289	 74.365712	 80
good54	 0.325354	 47.942028	 80
good55	 0.346717	 100.281215	 80
good56	 0.302554	 63.173291	 80
good57	 0.365846	 72.582246	 80
good58	 0.310058	 246.152748	 80
good59	 0.334349	 55.137219	 80
good60	 0.234292	 1008.413362	 80
good61	 0.385330	 56.856724	 80
good62	 0.306674	 52.737783	 80
good63	 0.205675	 82.834499	 80
good64	 0.239018	 148.554830	 80
good65	 0.192894	 39.214798	 80
good66	 0.370238	 126.040035	 80
good67	 0.326637	 45.653120	 80
good68	 0.230131	 78.160343	 80
good69	 0.280298	 258.499679	 80
good70	 0.360205	 168.301937	 80
good71	 0.348710	 42.941813	 80
good72	 0.321300	 56.677782	 80
good73	 0.361013	 127.970310	 80
good74	 0.307530	 70.815380	 80
good75	 0.341556	 4158.272408	 80
good76	 0.399796	 65.116734	 80
good77	 0.362664	 377.397887	 80
good78	 0.398688	 97.704101	 80
good79	 0.340853	 41.159233	 80
good80	 0.319395	 67.640926	 80
good81	 0.362298	 54.852700	 80
good82	 0.404015	 92.552444	 80
good83	 0.351549	 263.729460	 80
good84	 0.339942	 50.936013	 80
good85	 0.362729	 46.150020	 80
good86	 0.216733	 39.926898	 80
good87	 0.321085	 89.863987	 80
good88	 0.408261	 48.213690	 80
good89	 0.235860	 445.530127	 80
good90	 0.363953	 46.656003	 80
good91	 0.327318	 166.104910	 80
good92	 0.352889	 112.472306	 80
good93	 0.294249	 226.236689	 80
good94	 0.360180	 69.077841	 80
good95	 0.368399	 85.678428	 80
good96	 0.334894	 117.453457	 80
good97	 0.336276	 61.747633	 80
good98	 0.345917	 54.880170	 80
good99	 0.358635	 35.029944	 80
good100	 0.309808	 118.926999	 80
good0	 0.161517	 6540.000000	 80
good1	 0.329984	 211.738548	 80
good2	 0.300956	 584.631905	 80
good3	 0.333024	 80.396508	 80
good4	 0.337748	 45.702027	 80
good5	 0.305433	 1191.319716	 80
good6	 0.312027	 37.741121	 80
good7	 0.295880	 83.646519	 80
good8	 0.347612	 103.123387	 80
good9	 0.368498	 58.822506	 80
good10	 0.306873	 245.897341	 80
good11	 0.207270	 303.199483	 80
good12	 0.187245	 155.358696	 80
good13	 0.285690	 33.929801	 80
good14	 0.208181	 41.797994	 80
good15	 0.359209	 411.335795	 80
good16	 0.269333	 84.134674	 80
good17	 0.338712	 63.153505	 80
good18	 0.396869	 94.977688	 80
good19	 0.357468	 71.047885	 80
good20	 0.375839	 56.383661	 80
good21	 0.288493	 204.832598	 80
good22	 0.374455	 85.629907	 80
good23	 0.367104	 54.864193	 80
good24	 0.236436	 55.912829	 80
good25	 0.236081	 77.459218	 80
good26	 0.199325	 648.863771	 80
good27	 0.239582	 37.605279	 80
good28	 0.403578	 857.503803	 80
good29	 0.209093	 162.518679	 80
good30	 0.397922	 136.162288	 80
good31	 0.386118	 94.767243	 80
good32	 0.343069	 7377.323953	 80
good33	 0.196716	 239.016031	 80
good34	 0.414181	 95.659711	 80
good35	 0.209739	 34.149101	 80
good36	 0.250286	 89.838589	 80
good37	 0.236813	 80.855815	 80
good38	 0.296798	 55.663256	 80
good39	 0.300126	 105.495091	 80
good40	 0.333551	 36.574268	 80
good41	 0.332408	 66.686936	 80
good42	 0.348734	 72.762524	 80
good43	 0.362903	 39.040597	 80
good44	 0.318365	 135.383507	 80
good45	 0.376526	 51.667897	 80
good46	 0.354090	 44.662610	 80
good47	 0.345280	 77.722722	 80
good48	 0.297957	 56.146517	 80
good49	 0.365568	 35.158365	 80
good50	 0.258254	 107.354857	 80
good51	 0.353223	 51.019700	 80
good52	 0.371430	 40.771466	 80
good53	 0.304795	 448.841612	 80
good54	 0.327673	 899.609408	 80
good55	 0.334099	 148.525065	 80
good56	 0.304568	 288.904849	 80
good57	 0.322317	 53.567975	 80
good58	 0.310075	 69.279824	 80
good59	 0.295723	 195.762494	 80
good60	 0.191142	 83.973016	 80
good61	 0.209518	 40.242383	 80
good62	 0.188043	 108.016022	 80
good63	 0.215944	 342.419407	 80
good64	 0.201986	 36.370385	 80
good65	 0.206062	 31.473425	 80
good66	 0.179964	 58.052698	 80
good67	 0.194628	 35.316301	 80
good68	 0.198914	 85.804235	 80
good69	 0.189556	 422.803059	 80
good70	 0.223144	 92.514929	 80
good71	 0.173336	 49.024762	 80
good72	 0.183844	 2006.903380	 80
good73	 0.197899	 32.280199	 80
good74	 0.178105	 60.503239	 80
good75	 0.224163	 33.738961	 80
good76	 0.192156	 124.951637	 80
good77	 0.184352	 47.731292	 80
good78	 0.223173	 57.113049	 80
good79	 0.317020	 63.991257	 80
good80	 0.337418	 43.194127	 80
good81	 0.344911	 132.551436	 80
good82	 0.274432	 116.183524	 80
good83	 0.284497	 173.210576	 80
good84	 0.205532	 61.378857	 80
good85	 0.335170	 173.023280	 80
good86	 0.179945	 200.859131	 80
good87	 0.219456	 28.557501	 80
good88	 0.213577	 92.068686	 80
good89	 0.194484	 72.154369	 80
good90	 0.242628	 100.397425	 80
good91	 0.233497	 339.708528	 80
good92	 0.197058	 90.466345	 80
good93	 0.190176	 737.321320	 80
good94	 0.205071	 52.471152	 80
good95	 0.171554	 38.438710	 80
good96	 0.179065	 93.919504	 80
good97	 0.227275	 101.846339	 80
good98	 0.210980	 50.093369	 80
good99	 0.208136	 48.456263	 80
good100	 0.209871	 43.144829	 80
good101	 0.192077	 41.153700	 80
good102	 0.179675	 66.555573	 80
good103	 0.160782	 37.246754	 80
good104	 0.181211	 35.408591	 80
good105	 0.217563	 44.347151	 80
good106	 0.209029	 49.901852	 80
good107	 0.190440	 1281.814572	 80
good108	 0.171686	 63.382042	 80
good109	 0.199758	 50.831220	 80
good110	 0.167462	 37.851269	 80
good111	 0.201961	 40.580309	 80
good112	 0.243521	 62.855635	 80
good113	 0.195361	 846.836335	 80
good114	 0.179087	 46.205590	 80
good115	 0.192322	 104.588393	 80
good116	 0.184870	 280.547465	 80
good117	 0.193551	 34.190945	 80
good118	 0.192435	 64.677785	 80
good119	 0.168211	 54.341938	 80
good120	 0.164183	 33.618667	 80
good121	 0.177983	 52.802410	 80
good122	 0.190792	 58.980311	 80
good123	 0.180739	 297.514725	 80
good124	 0.149625	 62.032971	 80
good125	 0.164976	 44.308925	 80
good126	 0.186180	 30.939951	 80
good127	 0.165714	 40.786961	 80
good128	 0.177217	 32.587773	 80
good129	 0.180663	 40.133901	 80
good130	 0.175067	 33.684635	 80
good131	 0.190172	 42.546838	 80
good132	 0.164157	 29.528846	 80
good133	 0.199165	 34.014857	 80
good134	 0.216985	 30.421613	 80
good135	 0.189731	 69.862644	 80
good136	 0.183423	 47.506941	 80
good137	 0.161100	 45.774925	 80
good138	 0.189793	 86.642652	 80
good139	 0.189866	 43.069764	 80
good140	 0.172658	 30.866872	 80
good141	 0.191594	 83.209824	 80
good142	 0.181071	 28.591564	 80
good143	 0.195529	 40.297266	 80
good144	 0.184588	 133.171499	 80
good145	 0.183798	 595.032452	 80
good146	 0.187639	 408.875513	 80
good147	 0.185660	 37.938527	 80
good148	 0.182615	 94.408125	 80
good149	 0.180030	 81.219080	 80
good150	 0.198900	 235.635454	 80
good151	 0.190349	 81.381908	 80
good152	 0.173803	 168.375875	 80
good153	 0.209768	 157.802835	 80
good154	 0.194071	 83.045103	 80
good155	 0.182715	 34.948807	 80
good156	 0.171846	 53.762288	 80
good157	 0.182623	 34.734157	 80
good158	 0.191751	 36.181955	 80
good159	 0.165846	 116.705811	 80
good160	 0.179546	 193.687860	 80
good161	 0.172807	 54.603456	 80
good162	 0.193868	 89.165347	 80
good163	 0.151711	 150.514488	 80
good164	 0.157434	 33.542212	 80
good165	 0.175502	 1280.874535	 80
good166	 0.170214	 54.825430	 80
good167	 0.223033	 1723.535143	 80
good168	 0.159323	 34.453297	 80
good169	 0.167727	 50.782268	 80
good170	 0.162251	 88.311031	 80
good171	 0.158218	 82.584111	 80
good172	 0.158964	 1531.643110	 80
good173	 0.186220	 90.326190	 80
good174	 0.187427	 174.163993	 80
good175	 0.174890	 190.208065	 80
good176	 0.206382	 57.115419	 80
good177	 0.169174	 60.942773	 80
good178	 0.170377	 43.268846	 80
good179	 0.170778	 48.140505	 80
good180	 0.185799	 46.009367	 80
good181	 0.164367	 63.407888	 80
good182	 0.163655	 39.350242	 80
good183	 0.187479	 167.771788	 80
good184	 0.188162	 225.710232	 80
good185	 0.150796	 34.229283	 80
good186	 0.160226	 66.213514	 80
good187	 0.169320	 41.075346	 80
good188	 0.151578	 52.416528	 80
good189	 0.168141	 40.671361	 80
good190	 0.167220	 119.131648	 80
good191	 0.166061	 162.820115	 80
good192	 0.172100	 302.119324	 80
good193	 0.183200	 453.404636	 80
good194	 0.175242	 33.149251	 80
good195	 0.191900	 40.441218	 80
good196	 0.165483	 49.984968	 80
good197	 0.178219	 72.257357	 80
good198	 0.169486	 119.344021	 80
good199	 0.146075	 200.831481	 80
good0	 0.349262	 7320.000000  80
good1	 0.414085	 563.405346	 80
good2	 0.203176	 1375.173145	 80
good3	 0.364315	 830.782593	 80
good4	 0.209375	 114.305484	 80
good5	 0.194943	 554.879712	 80
good6	 0.333739	 163.468589	 80
good7	 0.205490	 41.520153	 80
good8	 0.370268	 104.032301	 80
good9	 0.350812	 193.323045	 80
good10	 0.437405	 46.929040	 80
good11	 0.230114	 99.608605	 80
good12	 0.426536	 49.741490	 80
good13	 0.303370	 55.606892	 80
good14	 0.218356	 34.862365	 80
good15	 0.391627	 45.851051	 80
good16	 0.332019	 334.794399	 80
good17	 0.342387	 73.808444	 80
good18	 0.361999	 65.138720	 80
good19	 0.341729	 70.553092	 80
good20	 0.362022	 62.721135	 80
good21	 0.353730	 231.779347	 80
good22	 0.395027	 77.745709	 80
good23	 0.228178	 186.276174	 80
good24	 0.359830	 49.115792	 80
good25	 0.371321	 118.993086	 80
good26	 0.374618	 52.107893	 80
good27	 0.346581	 138.649610	 80
good28	 0.214346	 65.105472	 80
good29	 0.380828	 130.988576	 80
good30	 0.260431	 53.586227	 80
good31	 0.215729	 86.502963	 80
good32	 0.206403	 47.974720	 80
good33	 0.349459	 384.841828	 80
good34	 0.234495	 58.566292	 80
good35	 0.353672	 46.562871	 80
good36	 0.359814	 43.683936	 80
good37	 0.337065	 66.155314	 80
good38	 0.373071	 50.851625	 80
good39	 0.335411	 63.007226	 80
good40	 0.372227	 162.659724	 80
good41	 0.416061	 132.762330	 80
good42	 0.279345	 210.275083	 80
good43	 0.337502	 42.353427	 80
good44	 0.234710	 41.086243	 80
good45	 0.372849	 45.238565	 80
good46	 0.224699	 83.855127	 80
good47	 0.219790	 672.939660	 80
good48	 0.348268	 37.500176	 80
good49	 0.344500	 123.138806	 80
good50	 0.207402	 34.345532	 80
good51	 0.359630	 39.968129	 80
good52	 0.366433	 44.259777	 80
good53	 0.208211	 38.391089	 80
good54	 0.213252	 377.803057	 80
good55	 0.213724	 954.851255	 80
good56	 0.378102	 75.329310	 80
good57	 0.217682	 119.464951	 80
good58	 0.273835	 49.194133	 80
good59	 0.364584	 159.185999	 80
good60	 0.297167	 81.007614	 80
good61	 0.327890	 45.940749	 80
good62	 0.316811	 612.764640	 80
good63	 0.314220	 130.404584	 80
good64	 0.305638	 42.134012	 80
good65	 0.341984	 33.777110	 80
good66	 0.253829	 53.185605	 80
good67	 0.219743	 42.004584	 80
good68	 0.200580	 62.794560	 80
good69	 0.246371	 311.841021	 80
good70	 0.192506	 786.876557	 80
good71	 0.229230	 305.841444	 80
good72	 0.207330	 52.230432	 80
good73	 0.187927	 66.377054	 80
good74	 0.218502	 51.496565	 80
good75	 0.340756	 92.745840	 80
good76	 0.203077	 274.454365	 80
good77	 0.263040	 134.566659	 80
good78	 0.329627	 43.257501	 80
good79	 0.234426	 93.962386	 80
good80	 0.192782	 43.227565	 80
good81	 0.217574	 472.221275	 80
good82	 0.278054	 43.362814	 80
good83	 0.275030	 71.510949	 80
good84	 0.326939	 221.274130	 80
good85	 0.204893	 32.831124	 80
good86	 0.203711	 96.822358	 80
good87	 0.180029	 68.364256	 80
good88	 0.190198	 36.881871	 80
good89	 0.215436	 1358.747896	 80
good90	 0.186276	 68.579900	 80
good91	 0.250881	 81.354918	 80
good92	 0.165713	 30.719346	 80
good93	 0.200562	 33.972431	 80
good94	 0.209532	 533.846825	 80
good95	 0.189344	 88.496775	 80
good96	 0.197413	 38.075087	 80
good97	 0.208699	 29.331030	 80
good98	 0.228533	 32.978349	 80
good99	 0.216844	 153.273205	 80
good100	 0.196475	 48.153170	 80
good101	 0.175296	 37.916733	 80
good102	 0.192176	 60.567341	 80
good103	 0.204827	 759.082771	 80
good104	 0.197678	 1671.931504	 80
good105	 0.193816	 45.253992	 80
good106	 0.160871	 173.468950	 80
good107	 0.200232	 298.823127	 80
good108	 0.164378	 134.869961	 80
good109	 0.176653	 105.517375	 80
good110	 0.167817	 417.687547	 80
good111	 0.172528	 133.753277	 80
good112	 0.161918	 118.688594	 80
good113	 0.192088	 246.745244	 80
good114	 0.196908	 47.679509	 80
good115	 0.193404	 33.330607	 80
good116	 0.179760	 194.339813	 80
good117	 0.172409	 154.260034	 80
good118	 0.172088	 32.156761	 80
good119	 0.184260	 56.386590	 80
good120	 0.183953	 104.799244	 80
good121	 0.181944	 39.020503	 80
good122	 0.157565	 126.860456	 80
good123	 0.181619	 44.799191	 80
good124	 0.170812	 33.274024	 80
good125	 0.168496	 182.878219	 80
good126	 0.188847	 210.971701	 80
good127	 0.184850	 26.868462	 80
good128	 0.164107	 41.098934	 80
good129	 0.184803	 146.926150	 80
good130	 0.175610	 101.297511	 80
good131	 0.182115	 35.177215	 80
good132	 0.158111	 138.460807	 80
good133	 0.199845	 289.155734	 80
good134	 0.247957	 49.491398	 80
good135	 0.187832	 46.970518	 80
good136	 0.192717	 157.960440	 80
good137	 0.181440	 48.478136	 80
good138	 0.195209	 96.687534	 80
good139	 0.203363	 202.638947	 80
good140	 0.171086	 74.721018	 80
good141	 0.190352	 51.559743	 80
good142	 0.201687	 35.507265	 80
good143	 0.183968	 310.928421	 80
good144	 0.171058	 40.636054	 80
good145	 0.172899	 34.675871	 80
good146	 0.187843	 44.870415	 80
good147	 0.180259	 100.167824	 80
good148	 0.179295	 108.549643	 80
good149	 0.185192	 582.225752	 80
good150	 0.187688	 70.264915	 80
good151	 0.186434	 57.899173	 80
good152	 0.222069	 88.842477	 80
good153	 0.155448	 38.914585	 80
good154	 0.165614	 148.400515	 80
good155	 0.220668	 39.776671	 80
good156	 0.223133	 638.020734	 80
good157	 0.213624	 44.661723	 80
good158	 0.176822	 34.337118	 80
good159	 0.156731	 30.845900	 80
good160	 0.169760	 47.133365	 80
good161	 0.179478	 86.895713	 80
good162	 0.190154	 110.178217	 80
good163	 0.163638	 33.384717	 80
good164	 0.183252	 34.193519	 80
good165	 0.173225	 55.121821	 80
good166	 0.183985	 83.282674	 80
good167	 0.180704	 30.904351	 80
good168	 0.161421	 153.015781	 80
good169	 0.182377	 97.485014	 80
good170	 0.174576	 63.370604	 80
good171	 0.225477	 57.405531	 80
good172	 0.194780	 53.026003	 80
good173	 0.176087	 41.820024	 80
good174	 0.180952	 212.347822	 80
good175	 0.193763	 118.168153	 80
good176	 0.173362	 84.140599	 80
good177	 0.169608	 33.575421	 80
good178	 0.169005	 81.206619	 80
good179	 0.189607	 30.988227	 80
good180	 0.179321	 274.126595	 80
good181	 0.154162	 84.461562	 80
good182	 0.209303	 70.540625	 80
good183	 0.190237	 37.698965	 80
good184	 0.161885	 35.684030	 80
good185	 0.170639	 62.229085	 80
good186	 0.182801	 72.316551	 80
good187	 0.171501	 29.011322	 80
good188	 0.186888	 174.145523	 80
good189	 0.157070	 230.224231	 80
good190	 0.175725	 129.541832	 80
good191	 0.197937	 35.924509	 80
good192	 0.195634	 373.618362	 80
good193	 0.190018	 66.554568	 80
good194	 0.181361	 772.786233	 80
good195	 0.173694	 35.067338	 80
good196	 0.182275	 41.117995	 80
good197	 0.175506	 35.976066	 80
good198	 0.202296	 139.860629	 80
good199	 0.168788	 89.058216	 80
good0	 0.181748	 8940.000000	 80
good1	 0.340506	 222.179687	 80
good2	 0.249842	 3877.856944	 80
good3	 0.326181	 40.116523	 80
good4	 0.324071	 131.493046	 80
good5	 0.200256	 265.168007	 80
good6	 0.352601	 310.289577	 80
good7	 0.195364	 30.619488	 80
good8	 0.201175	 38.019253	 80
good9	 0.183739	 4304.508965	 80
good10	 0.200942	 32.636539	 80
good11	 0.175893	 101.016988	 80
good12	 0.210082	 44.831978	 80
good13	 0.220869	 1859.764221	 80
good14	 0.190743	 66.587528	 80
good15	 0.207255	 44.418244	 80
good16	 0.184334	 33.273692	 80
good17	 0.209363	 127.091778	 80
good18	 0.190525	 75.148875	 80
good19	 0.216966	 65.830192	 80
good20	 0.180121	 55.826314	 80
good21	 0.181678	 28.395654	 80
good22	 0.156716	 58.372486	 80
good23	 0.190978	 39.563823	 80
good24	 0.190949	 94.947658	 80
good25	 0.181319	 141.553540	 80
good26	 0.184058	 46.881310	 80
good27	 0.220469	 118.387228	 80
good28	 0.206241	 59.570345	 80
good29	 0.200248	 32.035054	 80
good30	 0.165601	 60.036271	 80
good31	 0.221608	 204.575627	 80
good32	 0.182903	 26.750325	 80
good33	 0.180373	 45.608967	 80
good34	 0.166759	 36.309026	 80
good35	 0.243284	 511.173898	 80
good36	 0.199434	 32.099999	 80
good37	 0.174194	 31.276911	 80
good38	 0.176900	 1377.404011	 80
good39	 0.173007	 1229.673819	 80
good40	 0.156873	 28.048190	 80
good41	 0.155367	 47.165835	 80
good42	 0.178951	 79.689559	 80
good43	 0.192960	 52.755751	 80
good44	 0.187451	 418.712626	 80
good45	 0.155023	 35.807641	 80
good46	 0.201947	 1176.086544	 80
good47	 0.159439	 978.214652	 80
good48	 0.155635	 35.004602	 80
good49	 0.153119	 2078.602056	 80
good50	 0.158042	 436.349242	 80
good51	 0.165207	 432.910691	 80
good52	 0.161219	 52.635323	 80
good53	 0.168681	 35.232185	 80
good54	 0.176410	 1550.788413	 80
good55	 0.199268	 70.306484	 80
good56	 0.169907	 44.266571	 80
good57	 0.187894	 40.186512	 80
good58	 0.162379	 32.353341	 80
good59	 0.178889	 612.047578	 80
good60	 0.197413	 333.645863	 80
good61	 0.135982	 31.834622	 80
good62	 0.168309	 47.309861	 80
good63	 0.184671	 82.775746	 80
good64	 0.150749	 118.705223	 80
good65	 0.183591	 226.858477	 80
good66	 0.192895	 107.953324	 80
good67	 0.185631	 31.998139	 80
good68	 0.203640	 76.027191	 80
good69	 0.150980	 32.699847	 80
good70	 0.165649	 38.195829	 80
good71	 0.182341	 89.128331	 80
good72	 0.191691	 132.624043	 80
good73	 0.156153	 45.969897	 80
good74	 0.169916	 55.767449	 80
good75	 0.162243	 37.650204	 80
good76	 0.154469	 29.252394	 80
good77	 0.182365	 379.998424	 80
good78	 0.179111	 52.437632	 80
good79	 0.147682	 47.663442	 80
good80	 0.151826	 37.479898	 80
good81	 0.176777	 41.467497	 80
good82	 0.165827	 289.405620	 80
good83	 0.156345	 58.434355	 80
good84	 0.172728	 37.612164	 80
good85	 0.162657	 31.514025	 80
good86	 0.179277	 41.042877	 80
good87	 0.156183	 70.841409	 80
good88	 0.156073	 42.347788	 80
good89	 0.153297	 203.697638	 80
good90	 0.181138	 33.976868	 80
good91	 0.137078	 140.908685	 80
good92	 0.173574	 894.781874	 80
good93	 0.174718	 96.777900	 80
good94	 0.174212	 38.687860	 80
good95	 0.174901	 2706.670691	 80
good96	 0.178433	 49.731954	 80
good97	 0.174736	 53.729198	 80
good98	 0.162240	 38.207167	 80
good99	 0.138882	 24.758742	 80


==> results.txt <==
GAME	PMP	BRIM
1	0.109191	25.535176
2	0.288509	559.733255
3	0.526142	607.341276
4	0.800551	781.769026
5	1.068684	1600.036002
6	1.252455	1346.649017
7	2.002260	10743.550368
8	1.809507	7721.669792
9	1.918512	4663.532034
10	2.963590	13715.920528
11	4.166732	15811.769607
12	4.512600	7722.673373
13	5.360558	7377.844085
14	7.799363	5658.424982
15	8.059334	14331.188376
16	8.966198	13308.438682
17	11.200226	24256.944030
18	10.318336	19647.444771
19	9.508623	52714.644209
20	11.072162	57896.113789
30	25.101556	76174.798651
40	33.595315	117153.762092
50	69.242594	164749.119936
60	80.365958	187057.724399
70	116.290263	212370.552856
80	141.757457	206683.914264
90	332.664483	204269.702701
100	343.464305	228644.731521


==> two-moves-results.txt <==
GAME	PMP	BRIM
1	0.397545	1.874960
2	1.445643	12.052962
3	2.784401	24.164633
4	4.820229	887.407468
5	8.290348	87.600214
6	11.894690	68.823064
7	17.017206	140.096756
8	21.464427	338.307297
9	27.158938	395.473217
10	34.316599	298.711722
11	42.426332	414.819303
12	50.455508	592.417958
13	64.027952	1389.053367
14	72.975628	1228.333790
15	84.903413	3508.970318
16	91.544757	1381.522940
17	110.264099	1431.886471
18	124.828233	2335.639962
19	138.676032	2891.360655
20	173.021354	2173.536228
30	1012.641837	11504.937416
40	2146.076834	31495.619749
50	3506.346811	46862.964905
60	6194.767870	109899.433897
70	9706.230207	131882.001037
80	11156.422080	134576.225619
90	16862.974024	252281.293019
100	20030.055598	282935.264644

